Non-Parametric Calibration for Classification

Many applications of classification methods not only require high accuracy but also reliable estimation of predictive uncertainty. However, while many current classification frameworks, in particular deep neural networks, achieve high accuracy, they tend to incorrectly estimate uncertainty. In this paper, we propose a method that adjusts the confidence estimates of a general classifier such that they approach the probability of classifying correctly. In contrast to existing approaches, our calibration method employs a non-parametric representation using a latent Gaussian process, and is specifically designed for multi-class classification. It can be applied to any classifier that outputs confidence estimates and is not limited to neural networks. We also provide a theoretical analysis regarding the over- and underconfidence of a classifier and its relationship to calibration, as well as an empirical outlook for calibrated active learning. In experiments we show the universally strong performance of our method across different classifiers and benchmark data sets, in particular for state-of-the art neural network architectures.

==> tables/active_learning_results.csv <==
n_samples_queried	n_samples	error	log-loss	$\text{ECE}_1$	MCE	sharpness	overconfidence	underconfidence	$\frac{o(f)}{u(f)}$	$\frac{\text{accuracy}}{\text{error}}$	$\abs{o(f) \mathbb{P}(\hat{y} \neq y) -u(f) \mathbb{P}(\hat{y} = y)}$	$avg. confidence	calibration_method	cv_run
500	500	0.13597359735973602	1.3765764259175954	0.059192247002478	0.2872727272727273	0.1958502240912369	0.5773565861219463	0.15084730413372058	3.8274239598616955	6.354368932038833	0.05183080156430314	0.8121956010759608		0
592	750	0.12849284928492855	1.373078666943371	0.059706437310397674	0.7127272727272727	0.18011506659185636	0.5918326456379516	0.14618363314802027	4.048556140609005	6.782534246575339	0.05135381866815057	0.8201533320469209		0
671	1000	0.1116611661166117	1.3489202457043785	0.06406994032736603	0.3706565656565656	0.16410341780017912	0.6023179730976209	0.13899234216231154	4.333461568654265	7.955665024630539	0.056216767906114434	0.8321220659772739		0
758	1250	0.10583058305830584	1.3512928555317758	0.07058831994310537	0.36191919191919186	0.1579120704813198	0.604448298148578	0.14341143403570547	4.214784561725303	8.449064449064448	0.06426500253281428	0.8299044144088799		0
826	1500	0.10286028602860287	1.349747653331014	0.0725248135924703	0.6952525252525252	0.15269053747277234	0.6085021949317604	0.14241157833022516	4.27284215276907	8.721925133689838	0.0651723728296799	0.8319673411417172		0
913	1750	0.10176017601760179	1.3492268722775458	0.0695007111822293	0.6865151515151515	0.14999071044883078	0.6062843246272491	0.13773415312848789	4.401844501571556	8.827027027027023	0.06202270187171595	0.8362171221106823		0
986	2000	0.10088008800880088	1.3635695053316155	0.07124671356024488	0.669040404040404	0.14868015489186326	0.6035210898056964	0.13983999351387272	4.315797467094595	8.912758996728462	0.06484966200627704	0.834270249984922		0
1044	2250	0.10132013201320134	1.3682851975711836	0.07297179717971793	0.6865151515151515	0.145643182914202	0.6064196473270327	0.13803795678681863	4.393136941772962	8.869706840390878	0.06260941405977163	0.8360704539270271		0
1117	2500	0.10088008800880088	1.3709631696370204	0.07313265215410424	0.3396969696969697	0.14414327926125728	0.6057225685884255	0.13995722221017873	4.327912193618636	8.912758996728462	0.06473297928803132	0.8343869327031679		0
1191	2750	0.10088008800880088	1.3439515240836308	0.07165752130768627	0.6777777777777778	0.14522307158120223	0.6045200474379838	0.1389630616106981	4.350221133811323	8.912758996728462	0.06396042013681016	0.8351594918543889		0
1260	3000	0.10066006600660071	1.3449889497232748	0.0697823337889344	0.330959595959596	0.14170447374114017	0.6105486135363345	0.13746746441836044	4.441404488834002	8.934426229508192	0.062172116637442265	0.837167817355957		0
1331	3250	0.10044004400440043	1.3434164861460696	0.06955847807002916	0.669040404040404	0.1389952094988341	0.6101680253778955	0.1352131889427747	4.512636896953392	8.95618838992333	0.06034706697635316	0.8392128890192464		0
1392	3500	0.09922992299229927	1.3497597188575383	0.07075484770699288	0.669040404040404	0.13572160663569258	0.6143659465705744	0.13710123079907416	4.481111825107869	9.077605321507757	0.06253320065744343	0.8382368763502573		0
1468	3750	0.09966996699669972	1.3364040640753372	0.07545615672678374	0.669040404040404	0.1315352622382262	0.6154756187706295	0.14259054173389657	4.316384602277718	9.033112582781452	0.06703411253509557	0.8332959204682047		0
1539	4000	0.1016501650165017	1.342545512397582	0.07572926737118152	0.7214646464646465	0.1326356513739065	0.6140854100459993	0.14354203925830994	4.278087542987506	8.837662337662332	0.06652908401549562	0.8318207509680027		0
1606	4250	0.10154015401540151	1.3459783557694303	0.07689037237057036	0.6952525252525252	0.13101741788523932	0.6149663122532096	0.14535466312055195	4.230798648290895	8.84832069339112	0.06815155417995988	0.8303082918046386		0
1681	4500	0.10352035203520349	1.3484340523837253	0.07486896467424516	0.669040404040404	0.13238103107924912	0.6144825754450859	0.1439762912641334	4.267942798427692	8.659936238044637	0.06546036237817353	0.831019285586623		0
1750	4750	0.1026402640264027	1.3489603622407549	0.07628452845284525	0.36590909090909096	0.1325681976316836	0.6152645583375961	0.14619638743196212	4.208479902582628	8.742765273311893	0.06803983491238037	0.829319901061217		0
1831	5000	0.10011001100110006	1.3492618133459666	0.07851184007289612	0.6777777777777778	0.13086270353347917	0.6177078326115699	0.14786528926801992	4.177503967762952	8.989010989010994	0.07122375561450765	0.8286662333843923		0
1912	5250	0.09900990099009899	1.345095551264885	0.07762383460568276	0.6777777777777778	0.13167581669228606	0.6144245999211876	0.1453259124200464	4.227908083902271	9.100000000000003	0.07010308941596383	0.8308870095939372		0
1998	5500	0.09834983498349836	1.3400714884002067	0.07816446089053344	0.6777777777777778	0.12940231996990534	0.613114214309354	0.14386044677657456	4.2618678590757035	9.167785234899327	0.06941211377208388	0.8322380512444177		0
2075	5750	0.09713971397139709	1.3437647088780045	0.07877892789278923	0.3571717171717172	0.12876431842891883	0.6116709497410835	0.14354233756371115	4.26125810769658	9.294450736126846	0.07018113484752488	0.832679151181078		0
2147	6000	0.09724972497249729	1.3443938304867153	0.078890694625018	0.6865151515151515	0.1281948312218481	0.6127098662430018	0.14284058980640285	4.289466089949854	9.282805429864249	0.06936351575275333	0.8333867592747495		0
2227	6250	0.0988998899889989	1.343937004074746	0.0777558589192252	0.6865151515151515	0.12683724097484983	0.6133652395198201	0.13987024223054653	4.385244707797225	9.11123470522803	0.06537533594962469	0.8357247740613764		0
2280	6500	0.09834983498349836	1.3438913117588407	0.07704941605271634	0.6777777777777778	0.1262676753779254	0.6176303145147288	0.14075325400391772	4.388035778537224	9.167785234899327	0.0661663551859122	0.8354838098305893		0
2355	6750	0.09779977997799782	1.3444877286009662	0.07629855207742992	0.6777777777777778	0.12697670877188527	0.6180110422789672	0.13984277006139056	4.419327806562056	9.224971878515182	0.06572483395901672	0.8364753860629854		0
2424	7000	0.0988998899889989	1.3501558164084257	0.07610844973386222	0.6777777777777778	0.12656457318198489	0.6202355520516651	0.13970631546160536	4.439567030325989	9.11123470522803	0.06454814836650855	0.8365519616444925		0
2496	7250	0.09790979097909791	1.350203951162987	0.07520679290151235	0.6777777777777778	0.12645069285956897	0.6214112758573945	0.13889142877678867	4.474079367820888	9.213483146067416	0.06445034988521298	0.8376398591356892		0
2572	7500	0.09834983498349836	1.3510548096540795	0.07561677278838988	0.6777777777777778	0.12524678160453837	0.6209069705378714	0.13931605432638683	4.456822823041077	9.167785234899327	0.06454824528033107	0.8371019197361705		0
2641	7750	0.09944994499449944	1.3510995281904925	0.07874050182796051	0.6777777777777778	0.1257547574817727	0.6140512946552479	0.13983614748060075	4.391220050884441	9.055309734513276	0.06486208282814673	0.8356879721773538		0
2727	8000	0.09823982398239828	1.34989149758225	0.07640209576513203	0.6777777777777778	0.1258373053302543	0.6158737435639758	0.1393418913367322	4.419875011425399	9.179171332586781	0.06514964029533146	0.8366105357222703		0
2799	8250	0.0997799779977998	1.3500679470302257	0.07454583236101384	0.6777777777777778	0.12583082493426348	0.6157079856947422	0.1382844162038504	4.452475576041072	9.022050716648288	0.0630510709319006	0.8371689510702994		0
2863	8500	0.09834983498349836	1.3404819050340395	0.07815948261492811	0.6777777777777778	0.1254582535310129	0.6156002418134026	0.13989879282580342	4.400325616675794	9.167785234899327	0.0655955874388452	0.8360545775776564		0
2937	8750	0.09823982398239828	1.3422194896553277	0.07719931993199314	0.6777777777777778	0.12541230305870038	0.6171935673888426	0.14093182893795367	4.379376696094441	9.179171332586781	0.06645372344622327	0.8353064525713785		0
3023	9000	0.09856985698569853	1.3417614382306284	0.07930346367970123	0.6777777777777778	0.12389304859596552	0.6167927534834402	0.1411313868991302	4.370344308486644	9.14508928571429	0.06642291277561176	0.8350072302386898		0
3094	9250	0.09768976897689774	1.3403553265055999	0.07853445344534449	0.6777777777777778	0.12310081844211061	0.617152501639099	0.14078209267918657	4.383742917115621	9.23648648648648	0.06673963726063453	0.8355705937624677		0
3161	9500	0.09482948294829485	1.338423914024209	0.0783286106388416	0.6777777777777778	0.12314330732923155	0.617730256763081	0.14083482438307315	4.386203905667848	9.545243619489556	0.06890048995535203	0.8362700270963531		0
3232	9750	0.09460946094609457	1.3388031023614526	0.07759700414485889	0.6952525252525252	0.12307395571485726	0.6187776052041568	0.14071419211784797	4.397407225888994	9.569767441860469	0.06885908258023257	0.8365314564736729		0
3315	10000	0.09471947194719477	1.3413169507760085	0.08056391750286136	0.6952525252525252	0.12356675529984913	0.6175203193836231	0.14164510041646186	4.359630637191143	9.557491289198602	0.06973735273242737	0.8355431753203778		0
3392	10250	0.09559955995599556	1.3484465196562503	0.07930078563411892	0.6952525252525252	0.12188717357804009	0.6188295788913833	0.14060630009610406	4.401151146630093	9.460299194476415	0.06800456425010556	0.836395875793899		0
3462	10500	0.0962596259625963	1.348564611753171	0.07854801035659117	0.6952525252525252	0.12102221068273444	0.6201425025590752	0.1399619500747217	4.430793528012426	9.388571428571424	0.06679457977168841	0.8369457942657152		0
3523	10750	0.09603960396039601	1.3486083530428603	0.0799491115778244	0.6952525252525252	0.1195843113411147	0.6215019874436414	0.13964200904450066	4.450680649012885	9.41237113402062	0.06654204106494645	0.8374183549746574		0
3587	11000	0.09581958195819584	1.3491229269452802	0.08025708126368185	0.6865151515151515	0.11870074859048386	0.6214993173104993	0.14102418663981034	4.407040608557947	9.436280137772673	0.06795950325799296	0.8362209147838112		0
3660	11250	0.09669966996699675	1.3483635381423953	0.081204681579269	0.6865151515151515	0.11932099556615877	0.6196374538367909	0.13994234746560688	4.427805200202726	9.34129692832764	0.06649123136606805	0.8368090986669352		0
3736	11500	0.09658965896589655	1.3488189981774972	0.07991659165916587	0.6865151515151515	0.12024809078496687	0.619151704056054	0.14009411436019648	4.419541155484597	9.353075170842828	0.0667588196880878	0.8366515213460157		0
3818	11750	0.09680968096809683	1.350436423116601	0.08075450322810053	0.6777777777777778	0.11977724976542714	0.6184184747560134	0.13985653272561824	4.4218061373598925	9.329545454545451	0.06644817116524025	0.8367421478666629		0
3877	12000	0.097029702970297	1.3466123332139837	0.07975451434032285	0.6777777777777778	0.11973705721697972	0.61855159618761	0.13904429600163556	4.448593822074758	9.306122448979595	0.06553499161099591	0.8374353054187071		0
3948	12250	0.0961496149614961	1.3472433774792512	0.07854833261103883	0.6777777777777778	0.11968121217129028	0.6197261918678179	0.13936120527429377	4.446906085865569	9.400457665903895	0.06637524431695546	0.8374751407215484		0
4027	12500	0.09493949394939494	1.3476144224824922	0.07778201153448673	0.6777777777777778	0.11921762687804015	0.6228406295402797	0.13905518507454576	4.4790895730093245	9.533024333719583	0.06672118199285221	0.8383393240577528		0
4103	12750	0.09515951595159511	1.3424348432282422	0.0771125723683479	0.6777777777777778	0.11947068389406788	0.6227948608512316	0.13878576956130717	4.487454750006761	9.50867052023122	0.06631412541313933	0.8385263586352656		0
4181	13000	0.0943894389438944	1.3436040704209702	0.07662243446566874	0.37464646464646467	0.11911636230092598	0.6242132348791622	0.13922781432472903	4.48339462848475	9.594405594405593	0.06716704202363565	0.8384435190324699		0
4250	13250	0.09405940594059403	1.3451179782981608	0.0783713704703803	0.6777777777777778	0.11858246699269172	0.6256054780901775	0.1395747974070565	4.482223794784808	9.631578947368425	0.06760239525632658	0.8383381988030794		0
4325	13500	0.09394939493949395	1.347132443382388	0.07909075351979637	0.6777777777777778	0.11845046894573048	0.625437830743955	0.14108486105329557	4.433061251750409	9.644028103044496	0.0690705179515517	0.8369800871089543		0
4402	13750	0.09383938393839386	1.3466124227003586	0.07849602182440461	0.6777777777777778	0.11850337158737181	0.625476924951423	0.14029017474083308	4.458451392671697	9.656506447831182	0.06843106186542113	0.837729554196185		0
4464	14000	0.09449944994499448	1.3458625456174302	0.07998242602037979	0.6777777777777778	0.11870856127959141	0.6244622130407165	0.1397896322696208	4.467156847771644	9.582072176949943	0.06756825326834692	0.8379322967866586		0
4542	14250	0.0943894389438944	1.3468788011665496	0.07899788867775662	0.6777777777777778	0.11940757521844146	0.6243657246279829	0.1398566917756622	4.464324993683532	9.594405594405593	0.0677221666629749	0.8378883943931307		0
4606	14500	0.0943894389438944	1.346645843788017	0.07856714560344917	0.34843434343434343	0.11903098702985304	0.6241567341370771	0.1396380667899502	4.4698179263392515	9.594405594405593	0.06754390406218458	0.8380666569939209		0
4674	14750	0.09427942794279431	1.3468285789990557	0.07797852007422959	0.3571717171717172	0.11934178047073352	0.6245458223581075	0.13940866717000372	4.47996408714314	9.606767794632434	0.06738347492296393	0.8383370971342418		0
4747	15000	0.09394939493949395	1.3387203796178964	0.07833880054672131	0.3571717171717172	0.12006350575908152	0.6236673100748731	0.13986232346758554	4.459151647222664	9.644028103044496	0.068129176377898	0.837921428682608		0
4828	15250	0.09317931793179313	1.3385041464739575	0.07879364047515856	0.36590909090909096	0.11949284624584873	0.6246391441075508	0.1400284118702357	4.460802888248163	9.73199527744983	0.06877721055965433	0.8380434715085525		0
4905	15500	0.09295929592959296	1.3374328555370318	0.07886157504639346	0.29601010101010106	0.11979167861685129	0.6270266943686731	0.14043284608404824	4.4649575355996225	9.757396449704142	0.0690903475491143	0.8379503565212926		0
4966	15750	0.09262926292629259	1.3367779133686144	0.07958301941305236	0.3396969696969697	0.12008809257514677	0.6260573388970383	0.1402467334701921	4.463970913305442	9.7957244655582	0.06926455206939916	0.8381061850043082		0
500	500	0.13597359735973602	1.3765764259175954	0.059192247002478	0.2872727272727273	0.1958502240912369	0.5773565861219463	0.15084730413372058	3.8274239598616955	6.354368932038833	0.05183080156430314	0.8121956010759608	GPCalibration	0
750	1161	0.13641364136413636	1.3557528034236626	0.032002300230022984	0.3134848484848485	0.14636223053506703	0.6401905452085618	0.11532580131788847	5.551147600040653	6.330645161290326	0.012263065378086718	0.8513232932577769	GPCalibration	0
816	1411	0.11870187018701872	1.3183556759155162	0.03544833927837225	0.330959595959596	0.1353929277781628	0.6479980338913822	0.11317830538163075	5.725461533518902	7.424467099165893	0.02282525036781545	0.8584728794451658	GPCalibration	0
880	1661	0.1152915291529153	1.3194300174882923	0.03654314875932033	0.669040404040404	0.13134648220139153	0.6498434039274426	0.11203186084362259	5.800523163982016	7.673664122137405	0.024194096544384258	0.8605143743027004	GPCalibration	0
945	1911	0.11463146314631467	1.3274132450704408	0.034568129035125704	0.3182323232323232	0.12472529793570732	0.6629963919902193	0.10707759752168028	6.191737649474072	7.723608445297502	0.018802889373011444	0.8665656474806739	GPCalibration	0
1003	2161	0.11232123212321232	1.3307893073017183	0.03404055961151669	0.6865151515151515	0.1191593492796157	0.667004432332464	0.103995331799568	6.413792049993101	7.90303623898139	0.017395688325552078	0.8702830795512357	GPCalibration	0
1051	2411	0.11023102310231025	1.3298555823967921	0.033020737422264294	0.6515656565656566	0.11610017992443981	0.6710642185469604	0.10614212639104514	6.322317456451257	8.071856287425147	0.020469875826921752	0.8692991010707681	GPCalibration	0
1096	2661	0.10990099009900989	1.3096601045453884	0.034666488871109305	0.669040404040404	0.11597918156909753	0.6690902027723815	0.10693028867575194	6.257256115723064	8.0990990990991	0.021644868328481837	0.8684541415725082	GPCalibration	0
1158	2911	0.10682068206820683	1.3153938652259458	0.03410305343712532	0.669040404040404	0.11480176199384379	0.6765161163721597	0.10721958892912291	6.3096316925759535	8.361483007209062	0.023500406327632756	0.8696789116041604	GPCalibration	0
1203	3161	0.1061606160616062	1.3151463834092794	0.035049443833272166	0.6865151515151515	0.11181998101992577	0.6782455038412344	0.10656172302877517	6.364813598763655	8.41968911917098	0.02324610433465421	0.8705932796037397	GPCalibration	0
1256	3411	0.1044004400440044	1.3146696018076576	0.033865058728094984	0.6515656565656566	0.10867647346617396	0.6817220023186146	0.1058839290008328	6.438389741971633	8.578503688092729	0.023657523189814594	0.871942036766181	GPCalibration	0
1312	3661	0.1052805280528053	1.3088057723081723	0.034489693413785785	0.669040404040404	0.10739731042546215	0.6762253461532379	0.10572429901777364	6.3961204040667665	8.498432601880875	0.023400227463465803	0.8713192444837289	GPCalibration	0
1370	3911	0.10561056105610556	1.3064008039876707	0.039654015401540114	0.6952525252525252	0.10915532938643946	0.6718231435780083	0.1086125827259475	6.185500120857637	8.468750000000005	0.026190327802757485	0.8681991111411369	GPCalibration	0
1417	4161	0.1061606160616062	1.3104238091337408	0.03900978431176448	0.6952525252525252	0.10715544792816496	0.6717718764586531	0.1094466583124662	6.137892986561262	8.41968911917098	0.026512017382418845	0.867327366555975	GPCalibration	0
1466	4411	0.10880088008800881	1.315875240595481	0.04025395317309504	0.669040404040404	0.10692745765901143	0.6734705628128309	0.10921725923797786	6.166338246461385	8.191102123356925	0.024060135364683044	0.8671389845473082	GPCalibration	0
1509	4661	0.107040704070407	1.3174278619596116	0.04302440244024397	0.34843434343434343	0.10470041859036419	0.6748971795012961	0.11147486155839344	6.054254475550682	8.342240493319634	0.027301044622081272	0.8656582513075118	GPCalibration	0
1567	4911	0.10583058305830584	1.3176885397263902	0.045000650065006455	0.36590909090909096	0.10265238823930774	0.6726181279107653	0.11289189819108442	5.9580726224681815	8.449064449064448	0.02976091413058063	0.8644085028111135	GPCalibration	0
1622	5161	0.10682068206820683	1.3200884402506088	0.04751276238734981	0.3833838383838384	0.10073863645834333	0.6714132047182813	0.11192000355236538	5.999045598708714	8.361483007209062	0.02824381595821819	0.8649355019735749	GPCalibration	0
1696	5411	0.1044004400440044	1.3170595194407466	0.0463985009612072	0.34843434343434343	0.0992062785592508	0.6720011597174447	0.1112008601937322	6.04312914978082	8.578503688092729	0.029434224671652243	0.8661653352843434	GPCalibration	0
1746	5661	0.10396039603960394	1.3169010118889186	0.0467521585491882	0.39212121212121215	0.09915669389400066	0.6705835160443241	0.11001578615904668	6.095339036844045	8.61904761904762	0.02886437355374577	0.8671752304066503	GPCalibration	0
1812	5911	0.10209020902090205	1.3210202887401645	0.05108728095031722	0.34843434343434343	0.09898158422211514	0.6699817466545259	0.11214185649842578	5.974412833658866	8.79525862068966	0.032294694372359906	0.865615096606738	GPCalibration	0
1870	6161	0.10231023102310233	1.3200373604514974	0.04895769021346575	0.4270707070707071	0.09814457871692578	0.6711410455151084	0.10984958473456542	6.109636619353794	8.774193548387094	0.029946252926842998	0.8677435160500547	GPCalibration	0
1916	6411	0.10143014301430142	1.3243949621481257	0.050857441299685495	0.669040404040404	0.0983768290667098	0.6720860516353571	0.11213563881420321	5.993509813137391	8.859002169197398	0.03259192059698711	0.8659779363887115	GPCalibration	0
1969	6661	0.10022002200220026	1.3226652596837083	0.04692469246924688	0.6777777777777778	0.09836948713354085	0.6746777329116405	0.11269870647614744	5.986561461150712	8.978046103183312	0.03378782239668923	0.8659921556011105	GPCalibration	0
2249	7043	0.09955995599559953	1.3042969394527515	0.03031445922370012	0.3182323232323232	0.09040267509853525	0.7015400543035377	0.08924898330449005	7.860482308354136	9.044198895027629	0.010518061518432306	0.8899219824859682	GPCalibration	0
2287	7293	0.10055005500550052	1.3082390002763378	0.031911802291340205	0.6428282828282827	0.09044256466409356	0.698995421733803	0.08915982001622169	7.839802969618245	8.945295404814008	0.009910767105383148	0.8895391778891162	GPCalibration	0
2335	7543	0.10099009900990097	1.30981050671697	0.03362911846740227	0.6515656565656566	0.09144391488626348	0.6940891467674284	0.09044248566284448	7.674370531509768	8.901960784313728	0.011212558427311989	0.887797342562787	GPCalibration	0
2384	7793	0.09999999999999998	1.303241129114291	0.033279966885577404	0.6777777777777778	0.09187417899643287	0.6914131451925075	0.09143850955444235	7.5615093526961	9.000000000000002	0.013153344079747387	0.8868466559202526	GPCalibration	0
2437	8043	0.10022002200220026	1.304678797020028	0.03486933137758216	0.6777777777777778	0.09149395167260894	0.6925778191506083	0.09136537602548725	7.580309404707174	8.978046103183312	0.012798571756463775	0.886981406241336	GPCalibration	0
2472	8293	0.10022002200220026	1.3067508482295265	0.0356528986231956	0.6865151515151515	0.09139799706948637	0.6923731248183177	0.09130612268653288	7.582986818916129	8.978046103183312	0.012765771258928998	0.8870142067388707	GPCalibration	0
2505	8543	0.09845984598459845	1.3039046714012492	0.03420937093709368	0.6865151515151515	0.09063665888728824	0.6932556895980148	0.09203034658905718	7.532903170446671	9.156424581005588	0.014711204412222262	0.8868289496031793	GPCalibration	0
2540	8793	0.09900990099009899	1.3074315813067285	0.03459398162038422	0.6777777777777778	0.08974329209797029	0.697303554583775	0.09299717301210678	7.4981156093099415	9.100000000000003	0.014749576220435323	0.8862405227894657	GPCalibration	0
2580	9043	0.09911991199119907	1.300146971813162	0.033320420930981934	0.6865151515151515	0.089204589171305	0.6982187103408961	0.09418443333786312	7.413313279023625	9.088790233074366	0.015641503474875043	0.8852385845339259	GPCalibration	0
2611	9293	0.09823982398239828	1.302387038706678	0.03573482903845935	0.6952525252525252	0.08751812357789404	0.6999734411037217	0.0934635462350854	7.489266877838173	9.179171332586781	0.015516436257796626	0.8862437397598051	GPCalibration	0
2645	9543	0.09768976897689774	1.3033046313524999	0.0357745330088564	0.6865151515151515	0.08819311040265458	0.6999561616431889	0.09450513950232271	7.406540695344781	9.23648648648648	0.016894398532332114	0.8854158324907702	GPCalibration	0
2685	9793	0.09680968096809683	1.302248787140934	0.0355056450089453	0.6865151515151515	0.08784899302513956	0.700042904639082	0.09404066969333029	7.444044230245754	9.329545454545451	0.017165692200203433	0.8860246268316997	GPCalibration	0
2725	10043	0.09757975797579754	1.3007253901198463	0.03585933037748216	0.6952525252525252	0.08750283391840923	0.69520186868588	0.0939763068449706	7.39762916873005	9.248027057497186	0.016968491476888725	0.8854517505473138	GPCalibration	0
2764	10293	0.09713971397139709	1.3049123730496361	0.034630085305625447	0.669040404040404	0.08744860286249806	0.6991486587657316	0.09472884498205353	7.380525529453949	9.294450736126846	0.017611811339666952	0.885248474688936	GPCalibration	0
2806	10543	0.09735973597359737	1.3046261172587341	0.03624495941819578	0.669040404040404	0.08724951769889779	0.6991338488512315	0.09417113132024427	7.42407826103005	9.271186440677965	0.016935167904209486	0.8857050961221932	GPCalibration	0
2836	10793	0.09680968096809683	1.3043032650771755	0.03479004674657438	0.669040404040404	0.08617046301975897	0.7017803932194618	0.09339342404707525	7.514237756886686	9.329545454545451	0.01641290048331806	0.886777418548585	GPCalibration	0
2880	11043	0.09658965896589655	1.3044689631269455	0.03479620976302936	0.669040404040404	0.08700819499682033	0.6999185644364303	0.0939531575060203	7.449654519504373	9.353075170842828	0.017273358620929935	0.8861369824131734	GPCalibration	0
2918	11293	0.09724972497249729	1.3047588966822903	0.03604092657481137	0.36590909090909096	0.08666927451893795	0.6995315163259321	0.09316679993463717	7.508377628261365	9.282805429864249	0.016077106692135135	0.8866731683353676	GPCalibration	0
2960	11543	0.09636963696369638	1.30649139367991	0.03581789021019399	0.669040404040404	0.08651141540763257	0.7015717224254436	0.09460894887941507	7.415490085611669	9.376712328767121	0.017881306628253754	0.8857490564080499	GPCalibration	0
3007	11793	0.09647964796479647	1.3075701362292358	0.03741715343827503	0.6865151515151515	0.08731799756508282	0.7000055742974514	0.09517643120632678	7.354820572962595	9.364880273660207	0.018457551247381423	0.8850628007878221	GPCalibration	0
3038	12043	0.09592959295929593	1.306496006970945	0.03709493470568774	0.37464646464646467	0.08677771912238097	0.7006537974045985	0.09487803457582986	7.384784060262246	9.424311926605505	0.018562989747784364	0.8855074172929196	GPCalibration	0
3085	12293	0.09647964796479647	1.3078464659330904	0.040136547350756675	0.669040404040404	0.08640650035305514	0.7016324112491868	0.09468067605796968	7.410513321848291	9.364880273660207	0.017852669724814973	0.8856676823103885	GPCalibration	0
3122	12543	0.09735973597359737	1.3093905601442435	0.03794476910012341	0.6777777777777778	0.08530767637773891	0.702010261402062	0.09375056375547386	7.488064426290699	9.271186440677965	0.016275499920004183	0.8863647641063984	GPCalibration	0
3168	12793	0.09713971397139709	1.3045708429855274	0.035379259928813515	0.6777777777777778	0.08454684373386283	0.7032149184319657	0.0934975130604274	7.521215221815346	9.294450736126846	0.01610509534780004	0.8867551906808028	GPCalibration	0
3207	13043	0.09669966996699675	1.3045344609811038	0.03593816703973439	0.6777777777777778	0.0835152154661973	0.7050276948020907	0.09312349151465292	7.570889829567387	9.34129692832764	0.015942535214056877	0.8873577948189464	GPCalibration	0
3246	13293	0.09636963696369638	1.3007733722766475	0.03785723675112894	0.6777777777777778	0.08308077262529773	0.7057250661724651	0.0934019983320455	7.555781233540657	9.376712328767121	0.01639041323788143	0.8872399497984222	GPCalibration	0
3281	13543	0.09691969196919692	1.300808777009318	0.04015013455922205	0.6777777777777778	0.083760737096297	0.7041038161556361	0.09474685885053873	7.431421206969466	9.317820658342793	0.017322497499555223	0.8857578105312479	GPCalibration	0
3326	13793	0.09647964796479647	1.3009787539800675	0.03937283351543899	0.6777777777777778	0.08370873956630215	0.7031483298115023	0.09525462956034288	7.381775910073376	9.364880273660207	0.018224993106095558	0.885295358929108	GPCalibration	0
3361	14043	0.09691969196919692	1.2999161980965328	0.04152241119353161	0.4095959595959596	0.08400765345858778	0.7002404986918594	0.09485269312642688	7.382399757047759	9.317820658342793	0.017792505888592977	0.8852878021422101	GPCalibration	0
3406	14293	0.09570957095709576	1.2996807359043272	0.037145906067145636	0.6428282828282827	0.08483867845786866	0.7003012892444468	0.09542649822068999	7.338645997727812	9.44827586206896	0.019267733083762673	0.8850226959591415	GPCalibration	0
3440	14543	0.09592959295929593	1.3000361819228268	0.03743486074787155	0.39212121212121215	0.08459781027540214	0.7009526851129013	0.09528708508111138	7.3562192034337945	9.424311926605505	0.018904128028396416	0.8851662790123077	GPCalibration	0
3486	14793	0.09592959295929593	1.2877168787217876	0.03782371587022103	0.6603030303030303	0.0830431667107979	0.7009228546330903	0.09470072360237974	7.4014519421842815	9.424311926605505	0.018376877593432553	0.8856935294472714	GPCalibration	0
3749	9086	0.09603960396039601	1.2882379136799826	0.034425363911887844	0.39212121212121215	0.08794434120042874	0.6957488912205894	0.0924582758977754	7.52500394869822	9.41237113402062	0.016759171728981975	0.887201224310622	GPCalibration	0
3754	9336	0.0961496149614961	1.2882016979869915	0.03587186245401557	0.4445454545454546	0.08803743655670933	0.695430444063577	0.09233556326323221	7.531555767749301	9.400457665903895	0.016592164979004384	0.8872582200594995	GPCalibration	0
3765	9586	0.09570957095709576	1.287465214646836	0.03675869388847928	0.4445454545454546	0.08786499914364755	0.6961718268196554	0.09205662739710718	7.5624302834445585	9.44827586206896	0.01661562022784603	0.8876748088150582	GPCalibration	0
3776	9836	0.09559955995599556	1.287731005632554	0.034770131169477546	0.4445454545454546	0.08775512270454959	0.6976339798376773	0.0919393866971967	7.58797730656331	9.460299194476415	0.01645652030348875	0.8879439197405158	GPCalibration	0
3781	10086	0.09570957095709576	1.287651534046252	0.032691094028483685	0.4445454545454546	0.08772564321546666	0.6977157661788185	0.09166460822574796	7.611615646253697	9.44827586206896	0.016113351269535295	0.888177077773369	GPCalibration	0
3793	10336	0.09570957095709576	1.2886895154104965	0.035603581647827225	0.4008585858585859	0.08747856222548456	0.6977992833025154	0.09278639813847231	7.520491120488756	9.44827586206896	0.01711978176293219	0.8871706472799721	GPCalibration	0
3804	10586	0.09581958195819584	1.2883875463838512	0.03579507522208452	0.4445454545454546	0.08752937492045855	0.6975923680803623	0.09230295975921159	7.557638128833073	9.436280137772673	0.016615519654891567	0.8875648983869127	GPCalibration	0
3812	10836	0.09559955995599556	1.2886282962059368	0.03757087503896047	0.39212121212121215	0.08731529170058246	0.6978636689801565	0.092838441325943	7.51696882253821	9.460299194476415	0.017247667524402835	0.8871527725196016	GPCalibration	0
3824	11086	0.09515951595159511	1.2873401812761787	0.03763218487248054	0.4445454545454546	0.08686822576242302	0.698474471115815	0.09244040832589633	7.555943161278138	9.50867052023122	0.017177331239308882	0.887663152809096	GPCalibration	0
3828	11336	0.09482948294829485	1.2870808086088201	0.03520289864818467	0.4445454545454546	0.08684497826543157	0.6994551402973459	0.0923957765128705	7.570206850308938	9.545243619489556	0.01730496349962443	0.8878655535520807	GPCalibration	0
3836	11586	0.09515951595159511	1.286915996849132	0.035582258983992775	0.39212121212121215	0.08672216539235171	0.6990834389777059	0.09182963071842841	7.612830777042573	9.50867052023122	0.016566725846354075	0.8882737582020508	GPCalibration	0
3843	11836	0.09515951595159511	1.2865415763997092	0.034238833364530326	0.39212121212121215	0.08680034205216519	0.6986429494679954	0.09158224964042935	7.628584711677323	9.50867052023122	0.016384802200518786	0.8884556818478861	GPCalibration	0
3846	12086	0.09515951595159511	1.2863806636379176	0.03516562472488092	0.4445454545454546	0.08666914163248338	0.6987000978346195	0.09140622562504108	7.64390054459494	9.50867052023122	0.01622009033432535	0.8886203937140796	GPCalibration	0
3852	12336	0.09493949394939494	1.286382181669805	0.0358631975977392	0.4532828282828283	0.08683823765683439	0.6989076092468923	0.09152631711394456	7.6361382308958845	9.533024333719583	0.016482920144813396	0.8885775859057916	GPCalibration	0
3858	12586	0.09482948294829485	1.2862719181857236	0.03390020369063467	0.6428282828282827	0.08672679695854399	0.6999410554262296	0.09131763294956866	7.6649058108282455	9.545243619489556	0.016282980652545742	0.8888875363991593	GPCalibration	0
3863	12836	0.09493949394939494	1.2859560643690024	0.032674377071570594	0.39212121212121215	0.08691266196796066	0.699467901597772	0.09081964817809712	7.701724413489435	9.533024333719583	0.015790148127868844	0.8892703579227362	GPCalibration	0
3872	13086	0.09482948294829485	1.2854095867223128	0.03519487477430344	0.4445454545454546	0.08689929003187113	0.6999454673080165	0.09044330104229625	7.739052635647206	9.545243619489556	0.015491142811496508	0.8896793742402087	GPCalibration	0
3879	13336	0.09515951595159511	1.2852988611833513	0.03380577752542691	0.6428282828282827	0.0868597910317046	0.6994008215387965	0.09005403523882217	7.766457324027671	9.50867052023122	0.014929893202228137	0.8899105908461767	GPCalibration	0
3888	13586	0.09515951595159511	1.2850515131476958	0.03522987114788239	0.39212121212121215	0.08716890183664501	0.699167221228635	0.08952978625486264	7.809325258951581	9.50867052023122	0.014477760790261418	0.8903627232581434	GPCalibration	0
3894	13836	0.09504950495049502	1.2848227730306336	0.03263154473855015	0.39212121212121215	0.08714464894816977	0.6992147257319978	0.08952272674151479	7.810471722458692	9.520833333333336	0.014553622347992817	0.8903968727015121	GPCalibration	0
3895	14086	0.09515951595159511	1.284812890928022	0.0337417944205417	0.4445454545454546	0.08715178249271135	0.6989555448843486	0.0895363066206977	7.806392415149881	9.50867052023122	0.014503803699700474	0.8903366803487044	GPCalibration	0
3902	14336	0.09493949394939494	1.2846584325566026	0.032623748880417136	0.39212121212121215	0.08718502879356366	0.6996346948036617	0.08946090007800776	7.820564002749771	9.533024333719583	0.014544563622245307	0.8905159424283599	GPCalibration	0
3909	14586	0.09504950495049502	1.284170118533795	0.0333087042957536	0.39212121212121215	0.08723486589130597	0.6991063121834922	0.0889039200845583	7.8636162670730165	9.520833333333336	0.014003937611555509	0.8909465574379495	GPCalibration	0
3914	14836	0.09482948294829485	1.2843811910393643	0.032637142351631954	0.39212121212121215	0.08724987506314116	0.6998453792953137	0.08892877790479059	7.869728964954246	9.545243619489556	0.014129732414527654	0.8910407846371775	GPCalibration	0
3945	15086	0.09482948294829485	1.2866134708484347	0.034156677720496555	0.39212121212121215	0.0872869646492454	0.6992458323278238	0.08885086278647927	7.8698822993785305	9.545243619489556	0.014116060675529951	0.8910544563761752	GPCalibration	0
3989	15336	0.09504950495049502	1.2862212383475162	0.033916016118512284	0.6428282828282827	0.08699082408091331	0.6974692076610026	0.08867338935865747	7.8655977030487385	9.520833333333336	0.013950924691442268	0.8909995703580627	GPCalibration	0
4022	15586	0.09515951595159511	1.286365313105721	0.0336719013410761	0.4445454545454546	0.08666245015845651	0.6971845782405472	0.08871948502107875	7.858302807719229	9.50867052023122	0.013933234776710643	0.8909072492716942	GPCalibration	0
4057	15836	0.09504950495049502	1.2845805137866846	0.035668239934711334	0.36590909090909096	0.08744986496337585	0.6944373443938286	0.08946563285846394	7.762057029121334	9.520833333333336	0.014956042941414366	0.8899944521080907	GPCalibration	0
500	500	0.1216721672167217	1.4249690575470433	0.07148137591536924	0.6865151515151515	0.15822197077556832	0.604949971523057	0.15688291117311381	3.8560603382449963	7.218806509945749	0.06418905327850821	0.8141387795047701		1
584	750	0.11320132013201323	1.433972015452966	0.07422992854841037	0.330959595959596	0.15154675629898215	0.6055614267555787	0.15529830930560937	3.8993433313166523	7.833819241982505	0.06916798274818772	0.8176306971197991		1
676	1000	0.11023102310231025	1.4096867824352897	0.06776882688268822	0.6865151515151515	0.14759429878881228	0.6076011310418371	0.14697273701558092	4.134107749367312	8.071856287425147	0.06379528753334406	0.8259736893643457		1
752	1250	0.11100110011001096	1.4063045626438355	0.07006527319398602	0.48651515151515157	0.15233591458353699	0.603956559946201	0.14875811511706702	4.059990673254431	8.008919722497525	0.06520595811609482	0.8237929417738943		1
841	1500	0.1115511551155115	1.4048873183225858	0.07005448322610032	0.669040404040404	0.1496295537692861	0.6051098682949149	0.14846020261976606	4.075906253777066	7.964497041420122	0.06439859074875548	0.824050254135733		1
911	1750	0.11144114411441142	1.407521753979208	0.0653618528519518	0.6865151515151515	0.1448820168701228	0.6066908962855191	0.14410111330604713	4.210174941514901	7.9733464955577515	0.06043199276520485	0.8281268631203837		1
984	2000	0.10770077007700773	1.3883388686123073	0.06796138502739157	0.7214646464646465	0.14456740689829417	0.6123395721167403	0.14492107126264078	4.225331532410466	8.284984678243102	0.06336351682167111	0.8289357131013211		1
1066	2250	0.10902090209020898	1.3793560485108531	0.06606050605060501	0.7214646464646465	0.14379446336839516	0.6118931004826436	0.14577695920285683	4.197460996776314	8.172552976791124	0.0631750858092011	0.82780401210059		1
1141	2500	0.10935093509350935	1.3937474065486926	0.06717779000122232	0.7214646464646465	0.14311116254305642	0.6109053971845855	0.14512061395620374	4.2096390066882705	8.14486921529175	0.06244846268294252	0.8282006022235482		1
1217	2750	0.10737073707370737	1.3587116338874552	0.06835912480136898	0.7214646464646465	0.14206411830139	0.608762695595882	0.14604609672763894	4.168291445208305	8.313524590163935	0.06500172034614758	0.827627542580145		1
1292	3000	0.10836083608360836	1.3648252713788334	0.07054094298318717	0.7214646464646465	0.14204106707829442	0.606490172883407	0.14601449392698493	4.153629934756235	8.228426395939087	0.06447245907459373	0.8271667048417979		1
1362	3250	0.11177117711771178	1.3626621499516929	0.06842183107199604	0.6952525252525252	0.13972938359234804	0.600220709887803	0.14129716773761938	4.247931642921378	7.946850393700786	0.058416841701598554	0.8298119811806897		1
1435	3500	0.11012101210121017	1.3659973935970129	0.06807790779077903	0.28373737373737373	0.13841060261350904	0.6020949388774252	0.14080574179499145	4.276068086442495	8.080919080919077	0.05899676694866697	0.8308822209501229		1
1523	3750	0.10671067106710674	1.3674572686602393	0.07113949728306157	0.7039898989898989	0.13522923137444007	0.6022989044606283	0.14028478141975959	4.293401596132027	8.371134020618554	0.06104317797597779	0.8322461509569155		1
1595	4000	0.10847084708470844	1.3762233635709717	0.07401068995788464	0.7039898989898989	0.13374938997738753	0.6018063640014802	0.14438488828334967	4.168070295697836	8.219066937119678	0.06344489106081479	0.8280842618544768		1
1664	4250	0.10836083608360836	1.3604790543083298	0.07523944061072768	0.7039898989898989	0.13439125288225082	0.6037911272043603	0.14375607597237755	4.200108573639542	8.228426395939087	0.06275123602418317	0.8288879278922084		1
1738	4500	0.10374037403740377	1.3572857950032362	0.07446054049849424	0.7039898989898989	0.13245799106142925	0.6097074477703619	0.14464120954297693	4.215309383106346	8.639448568398725	0.06638479767867785	0.8298748282839186		1
1814	4750	0.10462046204620457	1.3657646247109831	0.07333782822726712	0.330959595959596	0.13338974909850848	0.6089277680756721	0.14523160803372523	4.192804695340623	8.558359621451109	0.06633110564868272	0.8290484323051126		1
1892	5000	0.10484048404840485	1.3627426302006813	0.076027469413608	0.20328771586836103	0.13291066502951387	0.6047856172034485	0.14546440509849468	4.1576192938330525	8.538300104931794	0.06680782960303243	0.8283516863485628		1
1977	5250	0.10429042904290431	1.3487107544169945	0.07515380426931577	0.330959595959596	0.13090871941474827	0.6041222314327597	0.1436729303878266	4.204843806011399	8.588607594936708	0.06568505212534961	0.8300245188317461		1
2036	5500	0.10363036303630369	1.3489082000927022	0.07322883399451051	0.330959595959596	0.13090519363480568	0.6053815284289047	0.14306049737025436	4.2316470273559785	8.649681528662414	0.06549917852506094	0.8308704584386354		1
2107	5750	0.10275027502750278	1.3479570102756604	0.07323376226511535	0.6603030303030303	0.13121654109655853	0.6071599246734285	0.14175476393405095	4.283171216424864	8.732334047109205	0.06480357370749584	0.8324461512650013		1
2179	6000	0.1026402640264027	1.3453549911823957	0.07520875420875414	0.6865151515151515	0.1291513973406658	0.6104894991543522	0.14383332816968977	4.244423089717545	8.742765273311893	0.06640943401200754	0.8309503019615898		1
2268	6250	0.10209020902090205	1.3459457744464693	0.07445612894622791	0.4674242424242424	0.13054932115207013	0.6103586980108643	0.144943238872171	4.211018759896449	8.79525862068966	0.06783430626188977	0.8300754847172082		1
2340	6500	0.1034103410341034	1.3500877076336857	0.0756826404862708	0.7039898989898989	0.13024283462968672	0.6083297125056522	0.14580008352224588	4.1723550344388824	8.670212765957448	0.06781526413102211	0.8287743948348745		1
2422	6750	0.10308030803080304	1.3530270745084205	0.07586416419419716	0.7039898989898989	0.13095158104914068	0.6080974297115019	0.14603704549060675	4.163994332182072	8.701173959445041	0.06830063149012539	0.8286190604790716		1
2503	7000	0.10209020902090205	1.3503376485933318	0.07712715160404925	0.6865151515151515	0.12988847033477996	0.6060227848321328	0.14665652861799322	4.132259167341154	8.79525862068966	0.0698153401821608	0.828094450796937		1
2584	7250	0.10022002200220026	1.3507624002602872	0.07873172872842835	0.3396969696969697	0.12903156824705914	0.6058054180724148	0.14810193181069972	4.090462633848292	8.978046103183312	0.07254532061779348	0.8272346573800063		1
2653	7500	0.09966996699669972	1.3466314225876221	0.07956607883010518	0.3396969696969697	0.12865529821080035	0.6043762877825533	0.1489385597997089	4.057889968825484	9.033112582781452	0.07385569380306095	0.8264743392002394		1
2739	7750	0.0997799779977998	1.3478141767596392	0.07896494649464943	0.330959595959596	0.1281200774662635	0.6045363088369969	0.14797483215373763	4.085399523946864	9.022050716648288	0.07288928706258291	0.8273307349396173		1
2827	8000	0.09988998899889989	1.3469555015869792	0.08048703203653694	0.34843434343434343	0.1285455313811806	0.602674876562387	0.14654552440251847	4.112543723321172	9.01101321585903	0.0717059067923827	0.8284041042087175		1
2906	8250	0.10044004400440043	1.348982821988515	0.07844145525663672	0.3571717171717172	0.12835771440876342	0.6023563658102361	0.14564157678723788	4.135881930818389	8.95618838992333	0.07051263051754661	0.8290473254780529		1
2978	8500	0.09999999999999998	1.348478767997809	0.0812782167105599	0.6952525252525252	0.128391324185845	0.6015924323882776	0.1457655735634127	4.127122870521727	9.000000000000002	0.07102977296824368	0.8289702270317563		1
3056	8750	0.09900990099009899	1.3384312230999387	0.08176575435321305	0.32222222222222224	0.126742537918014	0.604174056986661	0.1467107230236755	4.118131548497394	9.100000000000003	0.0723656952998798	0.8286244037100213		1
3135	9000	0.09812981298129808	1.3378123191471745	0.07925311420030888	0.6603030303030303	0.12650192998176607	0.6055424332899103	0.14558267096707447	4.159440332200404	9.19058295964126	0.07187490496077853	0.8299952820579234		1
3218	9250	0.09834983498349836	1.3399384883185075	0.08112171772732824	0.3396969696969697	0.12507839886463573	0.605360579983127	0.1475421777876941	4.1029662775766464	9.167785234899327	0.07349431580231303	0.8281558492141887		1
3303	9500	0.09878987898789882	1.3400979195395812	0.08285492438132697	0.6777777777777778	0.12438568524618	0.6069496218721376	0.1469839056182387	4.129361097864469	9.122494432071267	0.07250290367254475	0.8287072173395564		1
3376	9750	0.09900990099009899	1.3431544325389464	0.08200975097509748	0.6777777777777778	0.12396903826356556	0.6061393029357715	0.1478846372135772	4.098730702232282	9.100000000000003	0.07322880155522586	0.8277612974546751		1
3457	10000	0.09845984598459845	1.3345370919041322	0.08291144670022552	0.6777777777777778	0.12414050673649372	0.6048249113829304	0.14944118866710004	4.047243713580582	9.156424581005588	0.07517626462477033	0.8263638893906311		1
3525	10250	0.09867986798679873	1.3369518592917535	0.083237818226267	0.36590909090909096	0.1242099512492518	0.6051860003396522	0.14825345469428985	4.082103864544626	9.133779264214041	0.07390414873549489	0.8274159832777065		1
3607	10500	0.09966996699669972	1.3355717646532197	0.08250814525897028	0.6952525252525252	0.1240860300803454	0.6045026337795923	0.1469086727057533	4.114819245493861	9.033112582781452	0.07201553258741189	0.8283145004158885		1
3688	10750	0.09834983498349836	1.3342693853123655	0.07905062172883948	0.37464646464646467	0.12365012162298036	0.6087059831235112	0.14596049884617746	4.170347374360543	9.167785234899327	0.07173917487688133	0.8299109901396202		1
3762	11000	0.09790979097909791	1.3311819324305876	0.08012627373848488	0.37464646464646467	0.12281915660929342	0.608277635556164	0.14636281071859744	4.155957599951131	9.213483146067416	0.07247612235946238	0.8296140866614397		1
3830	11250	0.09669966996699675	1.3306922376924557	0.08122876176506535	0.34843434343434343	0.12179813311006989	0.6089956568906302	0.14629926465678827	4.162670662216297	9.34129692832764	0.07326249501540422	0.8300378350175991		1
3904	11500	0.09647964796479647	1.3327234883475618	0.08177017701770171	0.34843434343434343	0.12160334474710044	0.6082392458452017	0.14583123891553956	4.1708433005734316	9.364880273660207	0.07307878400517984	0.8304415680300237		1
3983	11750	0.09647964796479647	1.3315411785378142	0.0821203398117589	0.669040404040404	0.12153177865769595	0.6087803097753169	0.14538232340868398	4.187443806796069	9.364880273660207	0.07262097805088766	0.8308993739843159		1
4061	12000	0.097029702970297	1.3352615382103792	0.08268630196352963	0.34843434343434343	0.12139677134954834	0.6075118900318667	0.1457224010567766	4.168967060837591	9.306122448979595	0.07263630152540333	0.8303339955042998		1
4132	12250	0.09691969196919692	1.3337941684236825	0.08223635696903019	0.34843434343434343	0.12168357341526104	0.6069781056135548	0.1442542204098699	4.207697382363901	9.317820658342793	0.07144501477437626	0.8316352932564268		1
4210	12500	0.09713971397139709	1.3342356840945553	0.08254602126879348	0.669040404040404	0.12221472389022613	0.6063402882827641	0.1442836766453825	4.2024177812783	9.294450736126846	0.07136827939218633	0.8314920066364166		1
4293	12750	0.09658965896589655	1.3372474915028576	0.08107411852296335	0.34843434343434343	0.12271667129061876	0.6077310593429257	0.14425143449214414	4.21299837663675	9.353075170842828	0.07161770186429034	0.831792639169813		1
4355	13000	0.09658965896589655	1.3387675899776805	0.08100315587114261	0.669040404040404	0.12246619814231045	0.6084087339652728	0.14343133031879457	4.241811971017812	9.353075170842828	0.07081135491269874	0.8325989861214046		1
4419	13250	0.09592959295929593	1.3382237950406115	0.08092104766032154	0.34843434343434343	0.12189969821786159	0.608689859131863	0.14366810559486284	4.236777930714415	9.424311926605505	0.07149471227894369	0.8325756947617603		1
4504	13500	0.09592959295929593	1.3390776719441506	0.07994204976053156	0.34843434343434343	0.12146031793830402	0.6096515453997552	0.14347997502252252	4.249035764775233	9.424311926605505	0.07123237482359776	0.8328380322171063		1
4576	13750	0.09515951595159511	1.3380926390350625	0.08035404651576264	0.3396969696969697	0.12148903396836723	0.6102199169086916	0.1430427221782841	4.265997651723462	9.50867052023122	0.0713626140583464	0.8334778699900585		1
4652	14000	0.09515951595159511	1.339034844594824	0.07949354935493542	0.3571717171717172	0.12191517457815336	0.608114780141064	0.14366222860120073	4.232948256908646	9.50867052023122	0.07212349234574875	0.8327169917026561		1
4734	14250	0.09482948294829485	1.340459748598546	0.08186457534642348	0.3571717171717172	0.12088678574608441	0.6086991652317969	0.14538858667971433	4.1867052918860725	9.545243619489556	0.07387883506830367	0.8312916819834015		1
4811	14500	0.09559955995599556	1.3433566725514994	0.0825732906623995	0.39212121212121215	0.1206037724698547	0.6092842979797816	0.14590719410246966	4.175834520893365	9.460299194476415	0.07371121977689474	0.8306892202671097		1
4893	14750	0.09559955995599556	1.3435408625314444	0.0805826638219377	0.3571717171717172	0.12102416425673103	0.6106027120173028	0.1452212572791008	4.204637278713165	9.460299194476415	0.07296481841017072	0.8314356216338338		1
4952	15000	0.09570957095709576	1.3413015364014034	0.08063545799024344	0.37464646464646467	0.12075821666772216	0.6103405993384051	0.14470409770613127	4.217852908200984	9.44827586206896	0.07243909369856835	0.831851335344336		1
5027	15250	0.0961496149614961	1.341660565182603	0.08120933760042666	0.3571717171717172	0.12073651870314278	0.6103177133493992	0.14462691930811222	4.2199454725934	9.400457665903895	0.0720392835608444	0.8318111014776595		1
5097	15500	0.09647964796479647	1.3410237072589888	0.0815921481036992	0.36590909090909096	0.12050993291109165	0.6112770211722169	0.14458970988544645	4.227666143437947	9.364880273660207	0.07166395376470158	0.8318563982705018		1
5176	15750	0.09790979097909791	1.3410477979878546	0.07927734440110673	0.34843434343434343	0.11988610787209433	0.6111550373023524	0.14299096690488086	4.274081436968668	9.213483146067416	0.06915268926522876	0.8329375197556733		1
500	500	0.1216721672167217	1.4249690575470433	0.07148137591536924	0.6865151515151515	0.15822197077556832	0.604949971523057	0.15688291117311381	3.8560603382449963	7.218806509945749	0.06418905327850821	0.8141387795047701	GPCalibration	1
750	1238	0.12288228822882286	1.392533219947439	0.04793917027030333	0.7214646464646465	0.16213207170847702	0.614344828701218	0.13445007163859887	4.569315740883901	7.137869292748435	0.04243644087076881	0.8346812709004082	GPCalibration	1
832	1488	0.1251925192519252	1.400893215616438	0.0532581924859152	0.7214646464646465	0.171904981170788	0.6173249445236199	0.14187360216228442	4.3512319072400985	6.987697715289982	0.04682762349027572	0.8279798572577991	GPCalibration	1
890	1738	0.1152915291529153	1.4030669385305816	0.054150682220325534	0.7127272727272727	0.16147246317077804	0.6262041076368983	0.138159382764011	4.532476152607838	7.673664122137405	0.050034747127030474	0.8346737237200542	GPCalibration	1
950	1988	0.11144114411441142	1.3643900473711357	0.05975853667013478	0.7127272727272727	0.163367056271834	0.6129415877827954	0.1403055366002989	4.368620103203323	7.9733464955577515	0.05636281525815651	0.8321960406274321	GPCalibration	1
1019	2238	0.11177117711771178	1.3586448848619666	0.061755504496184985	0.7214646464646465	0.16560558583779578	0.611203864068765	0.14346660747220094	4.260251739675353	7.946850393700786	0.05911620053208856	0.8291126223501996	GPCalibration	1
1085	2488	0.11067106710671071	1.3670026577307588	0.059611956188015576	0.36904040404040395	0.15887017733526665	0.614284116575777	0.14004108796983078	4.386456328503481	8.035785288270375	0.05655911263728054	0.8327698202560088	GPCalibration	1
1149	2738	0.10869086908690873	1.3415040427519813	0.06480247258199795	0.7127272727272727	0.1596048711079391	0.6109143622170469	0.14408484755549478	4.239962581643091	8.200404858299592	0.06202332728538791	0.8292858036277034	GPCalibration	1
1206	2988	0.1089108910891089	1.3423484984215723	0.06494403165806772	0.7214646464646465	0.16000989124925669	0.6094738926571406	0.14468512123989724	4.212415813279057	8.181818181818183	0.06254899101348718	0.8285401178974039	GPCalibration	1
1274	3238	0.11089108910891088	1.346346529431919	0.059938396685999075	0.3706565656565656	0.1555708849884286	0.6102865245658784	0.1406575325278156	4.3388115346413585	8.017857142857144	0.05738452817683172	0.8317243827142574	GPCalibration	1
1332	3488	0.10990099009900989	1.3490667603004476	0.062265377197127984	0.7214646464646465	0.15299044211240992	0.610534271336058	0.13880570655235408	4.398481060328593	8.0990990990991	0.056452501061647425	0.8336465088393427	GPCalibration	1
1403	3738	0.10627062706270629	1.3513361115841098	0.06443512333689505	0.7214646464646465	0.1476433200512319	0.6144312993824098	0.13894168542439678	4.422224313067976	8.409937888198757	0.058880265916874744	0.8348491070204189	GPCalibration	1
1468	3988	0.10803080308030799	1.355238378503737	0.062192565922628645	0.7039898989898989	0.14724329906542907	0.6150548514193935	0.1385347262234165	4.4397160783173435	8.256619144602855	0.05712383895771363	0.8348453579619785	GPCalibration	1
1527	4238	0.10803080308030799	1.342615999340482	0.06232016927401087	0.7214646464646465	0.14650753831362548	0.6179934278945705	0.1390928971711352	4.443026498572477	8.256619144602855	0.05730425347316792	0.8346649434465241	GPCalibration	1
1588	4488	0.10638063806380638	1.342811275328846	0.06348485992285553	0.6952525252525252	0.14536830442735324	0.6205018167021151	0.1389157207837393	4.466750150388649	8.40020682523268	0.058128398589149505	0.8354909633470442	GPCalibration	1
1655	4738	0.10770077007700773	1.3456670954444976	0.06048371536500049	0.7214646464646465	0.14422648993441323	0.6215216230597135	0.13841825078267797	4.490171054361369	8.284984678243102	0.056572141157628306	0.835727088765364	GPCalibration	1
1723	4988	0.10693069306930691	1.3412270836701359	0.06255247356813656	0.3706565656565656	0.14474698944584177	0.6191658877249177	0.13819454745933213	4.480393033647913	8.351851851851853	0.0572094712218084	0.8358598357088847	GPCalibration	1
1804	5238	0.10682068206820683	1.3322003582312298	0.05968417468457295	0.29601010101010106	0.14268239425663204	0.6170388455474694	0.13567075967671396	4.548060665524346	8.361483007209062	0.05526580624737601	0.8379135116844171	GPCalibration	1
1855	5488	0.10517051705170521	1.3326221595177377	0.06137407074040732	0.36191919191919186	0.14195545656398323	0.6206179295493243	0.13632712670129368	4.552417002884246	8.508368200836816	0.056718823755684114	0.8381106591926107	GPCalibration	1
1919	5738	0.10550055005500547	1.3383113175002477	0.06259751776554248	0.3444444444444444	0.13951112841332547	0.6231502724463911	0.1359486113001802	4.583719292802846	8.478623566214809	0.05586326151877628	0.8386361884262183	GPCalibration	1
1992	5988	0.10319031903190323	1.3352426008060692	0.06271839697184577	0.4365151515151515	0.14020126526887	0.6239451328400781	0.13724667366952384	4.54615850539646	8.690831556503195	0.058699048311327245	0.8381106326567695	GPCalibration	1
2249	6085	0.10550055005500547	1.3171010739209787	0.03724724357647	0.634090909090909	0.1355142240608401	0.6508357725738968	0.1089326051670686	5.974664532953361	8.478623566214809	0.028776623400997584	0.865722826543997	GPCalibration	1
2301	6335	0.10660066006600655	1.319708846445214	0.036262861306987665	0.34843434343434343	0.13651467643740292	0.6494538307146948	0.10937532283228948	5.937846068902891	8.380804953560377	0.02848363418685193	0.8649157057471415	GPCalibration	1
2355	6585	0.10561056105610556	1.322776391600085	0.03707768271859558	0.3666161616161616	0.13540324810930957	0.6485064827576624	0.10966778620855132	5.913372606285868	8.468750000000005	0.029596576284726797	0.8647928626591677	GPCalibration	1
2404	6835	0.10572057205720575	1.3252162114162256	0.03814524830861457	0.37464646464646467	0.13758664316311547	0.6406719094495289	0.11092685363971858	5.775625003575593	8.45889698231009	0.03146740244843507	0.8628120254943593	GPCalibration	1
2455	7085	0.10484048404840485	1.3264420330875495	0.03961762170369079	0.34843434343434343	0.13915763751046084	0.6421030508195429	0.11279741583616976	5.6925333444886	8.538300104931794	0.03365328550361814	0.8615062304479769	GPCalibration	1
2505	7335	0.10495049504950493	1.3243541280028535	0.03966774586039268	0.6253535353535353	0.14001481058770723	0.6344636531989135	0.11320960893673596	5.604326869051071	8.528301886792454	0.03474092994032128	0.8603085750101738	GPCalibration	1
2568	7585	0.10506050605060502	1.3190723153798416	0.04222212046070962	0.38409090909090904	0.13961785041673053	0.6285319900638279	0.11311320663324122	5.5566631764032905	8.518324607329847	0.03519558695824665	0.8597439069911483	GPCalibration	1
2632	7835	0.10418041804180422	1.3213894443713734	0.041785507733586295	0.3396969696969697	0.13864210064677657	0.629201705602948	0.11162123040166445	5.636935763373968	8.598732840549099	0.034441987233747154	0.8613775947244487	GPCalibration	1
2697	8085	0.1034103410341034	1.3214233455400137	0.043059707787003965	0.34843434343434343	0.1390870070351673	0.6291945073272563	0.11237946538325257	5.598838766330548	8.670212765957448	0.03569304796324395	0.8608966110026526	GPCalibration	1
2742	8335	0.10286028602860287	1.3211832724322294	0.04198079416320496	0.6428282828282827	0.13794863355774203	0.6306229365284884	0.11166159584285601	5.647626041597856	8.721925133689838	0.0353099965285318	0.8618297174428653	GPCalibration	1
2794	8585	0.1052805280528053	1.320466237060083	0.04046421698365633	0.34843434343434343	0.13893451718487096	0.6257033696573645	0.11127789312769511	5.622890154285622	8.498432601880875	0.03368811661666077	0.861031355330534	GPCalibration	1
2846	8835	0.10308030803080304	1.3212086417308972	0.04284528825805869	0.38409090909090904	0.13818675716671178	0.6317020616591297	0.11176423110090332	5.652095088354471	8.701173959445041	0.03512749663267993	0.861792195336517	GPCalibration	1
2899	9085	0.10286028602860287	1.3212246580093008	0.04173076151152524	0.41661616161616166	0.13823142516029158	0.630667363284543	0.11198933772562752	5.631494712734797	8.721925133689838	0.035599457038662796	0.8615402569327344	GPCalibration	1
2961	9335	0.10187018701870187	1.3211212360881088	0.041352225918709615	0.3571717171717172	0.13733681594642647	0.6315230192332784	0.11235217813339417	5.6209236859073615	8.816414686825054	0.03657347265907747	0.8615563403222207	GPCalibration	1
3020	9585	0.10154015401540151	1.3160167259942643	0.04158870940857522	0.4340909090909091	0.13704071717117314	0.6329806232746661	0.112557270071432	5.623631622132971	8.84832069339112	0.036855237556751214	0.8616046084278473	GPCalibration	1
3072	9835	0.10099009900990097	1.3149789251447364	0.04240421200399614	0.6515656565656566	0.1360170383637056	0.6340101052712847	0.11197927432040487	5.66185224113169	8.901960784313728	0.03664173301510555	0.8623681679749935	GPCalibration	1
3127	10085	0.10033003300330035	1.3067481916668806	0.04300649072345629	0.4586868686868687	0.13653709802218753	0.6316935809156287	0.11280557632488317	5.59984356709755	8.967105263157894	0.038109951308013326	0.8615600156886863	GPCalibration	1
3182	10335	0.10110011001100105	1.3112044407454406	0.0441400469889583	0.6603030303030303	0.13715959833024635	0.6310719900431919	0.11274207334820026	5.597484340155307	8.891186071817197	0.0375423897116008	0.8613575002773982	GPCalibration	1
3232	10585	0.09955995599559953	1.305189755792176	0.043770082472887786	0.36590909090909096	0.13607551368727783	0.6323007033023564	0.112428774292139	5.6240113554859485	9.044198895027629	0.03828354027420522	0.8621565037301951	GPCalibration	1
3289	10835	0.1007700770077008	1.3067227200802671	0.04726541661453445	0.6952525252525252	0.1365060229303691	0.6307939165715714	0.11240946526947057	5.611572967271195	8.923580786026198	0.037516803248965114	0.8617131197433341	GPCalibration	1
3331	11085	0.10110011001100105	1.3044375222336984	0.04177436285102447	0.3928282828282828	0.13634432631050444	0.6282946460426346	0.11192644464102347	5.613460233260648	8.891186071817197	0.03709001094044245	0.8618098790485565	GPCalibration	1
3383	11335	0.09878987898789882	1.3054348525871384	0.043767019894049713	0.3571717171717172	0.13636160670806152	0.6312449011358192	0.11341218054576918	5.565935670208465	9.122494432071267	0.03984759755896318	0.861362523453138	GPCalibration	1
3445	11585	0.09856985698569853	1.3042452252204377	0.04681452356043174	0.6603030303030303	0.13642783525163926	0.6290191265663561	0.11347172841383935	5.543399535365137	9.14508928571429	0.040284511025252455	0.861145631989049	GPCalibration	1
3494	11835	0.09691969196919692	1.301281026077526	0.04736182882552514	0.38409090909090904	0.13662127623485282	0.6315084481958558	0.11466649691749004	5.507349270905756	9.317820658342793	0.04234745108197214	0.8607328569488311	GPCalibration	1
3749	9111	0.09548954895489548	1.2949227338993334	0.0433154882381472	0.3571717171717172	0.12166632771788585	0.6531059879818908	0.10723817001219198	6.090238092534018	9.472350230414747	0.03463324931484723	0.8698772017302573	GPCalibration	1
3756	9361	0.09570957095709576	1.294674870312782	0.04376878148117555	0.6428282828282827	0.12163543741964448	0.6525645171762948	0.1067488067422475	6.1130848867655985	9.44827586206896	0.034075254287997535	0.8702151747549067	GPCalibration	1
3763	9611	0.09559955995599556	1.294766432447915	0.041784922258446065	0.3571717171717172	0.12146967219504404	0.6534485729749637	0.10668172413421273	6.125215713170157	9.460299194476415	0.034013602221355306	0.8703868378226491	GPCalibration	1
3765	9861	0.09537953795379539	1.2944550750287886	0.04118669905142459	0.6865151515151515	0.12112918064086406	0.6539374592492448	0.10656708989340129	6.136392200475553	9.484429065743944	0.034030517384416224	0.8705899446617884	GPCalibration	1
3771	10111	0.0961496149614961	1.2943658233069857	0.040553798947441745	0.6865151515151515	0.12089972286559449	0.6527153332930141	0.10592187876532616	6.162233345002585	9.400457665903895	0.03297920293045388	0.87087118210805	GPCalibration	1
3774	10361	0.0961496149614961	1.2944412656282924	0.04220640006243439	0.34843434343434343	0.12082972746049829	0.6528264332451111	0.10579400958214336	6.170731554873402	9.400457665903895	0.032852946102383165	0.8709974389361208	GPCalibration	1
3779	10611	0.09537953795379539	1.2942402155767687	0.04184554686337121	0.6777777777777778	0.12079124773655608	0.654584993183894	0.1060964288531204	6.169717494356946	9.484429065743944	0.03354298628919394	0.8710774757570107	GPCalibration	1
3780	10861	0.09548954895489548	1.2941844477635134	0.042694207632440896	0.6865151515151515	0.12074627553224684	0.6543211770372883	0.1060009123854286	6.17278816108789	9.472350230414747	0.03339809900600966	0.8711123520390948	GPCalibration	1
3783	11111	0.09570957095709576	1.2937388579165428	0.041025599462011425	0.6777777777777778	0.1205725436482373	0.653783113344361	0.10567605734677925	6.1866720784155635	9.44827586206896	0.03298854596049847	0.8713018830824057	GPCalibration	1
3788	11361	0.09559955995599556	1.2942436134972608	0.04306160841402332	0.3571717171717172	0.12084815973054505	0.6535821116058784	0.10601163254412814	6.165192403143306	9.460299194476415	0.033394804858060435	0.871005635185944	GPCalibration	1
3791	11611	0.09570957095709576	1.2943870635838173	0.04154536790128914	0.6865151515151515	0.12098543228563348	0.6536840162114725	0.10613898319707647	6.15875521435632	9.44827586206896	0.03341664992035062	0.8708737791225537	GPCalibration	1
3791	11861	0.09636963696369638	1.2946799627759964	0.04101126506559619	0.34843434343434343	0.12113227687606713	0.6522197565289318	0.10584148875510677	6.162231504868763	9.376712328767121	0.03278740175083637	0.8708429612854672	GPCalibration	1
3845	12111	0.09581958195819584	1.2939712950928646	0.04166429762257468	0.6078787878787879	0.12188423873612575	0.6517341139031497	0.10601485480392323	6.147573517961668	9.436280137772673	0.03340766539315747	0.8707727526486467	GPCalibration	1
3890	12361	0.09559955995599556	1.2947292248631082	0.04467389094623617	0.3571717171717172	0.12247919201884862	0.6502590385173934	0.10724382916347643	6.0633702059087735	9.460299194476415	0.034826888347780534	0.8695735516962239	GPCalibration	1
3939	12611	0.09647964796479647	1.2958128678552332	0.0430035739435553	0.3571717171717172	0.12256127279042062	0.6496946142643617	0.1068151844784626	6.082418126566651	9.364880273660207	0.033827385413835884	0.8696929666213676	GPCalibration	1
3981	12861	0.09680968096809683	1.2966155831677864	0.043717187640944115	0.34843434343434343	0.12324524894577682	0.6493309151935562	0.10729335112339536	6.051921283051149	9.329545454545451	0.03404479728853094	0.8691455217433722	GPCalibration	1
4021	13111	0.0961496149614961	1.2963480420735787	0.04413341745700914	0.34843434343434343	0.1223378782885995	0.6521021198552901	0.10695492478973205	6.09698077145386	9.400457665903895	0.033971882213302024	0.869878502825202	GPCalibration	1
4060	13361	0.09592959295929593	1.2974488641512156	0.040694689709438535	0.330959595959596	0.1221634557782919	0.6538179439338713	0.10676658033926711	6.12380711132889	9.424311926605505	0.03380401651460521	0.8702663905260989	GPCalibration	1
4109	13611	0.09757975797579754	1.2964579261920295	0.04089983062633744	0.330959595959596	0.12065839173839862	0.650054989614698	0.10521344372204487	6.178440383835617	9.248027057497186	0.031514532790285724	0.8709057092339167	GPCalibration	1
4152	13861	0.09735973597359737	1.2955600600775357	0.04020527198918715	0.3571717171717172	0.12108085098729209	0.6479113699185427	0.10493288791819581	6.1745310052235025	9.271186440677965	0.03163616974597208	0.8710040942804307	GPCalibration	1
4198	14111	0.09647964796479647	1.2970403647680004	0.04176483873205012	0.6603030303030303	0.1201287613901867	0.653142196665504	0.10549627413305919	6.1911399434042185	9.364880273660207	0.0323031015378623	0.8712172504973412	GPCalibration	1
4246	14361	0.09724972497249729	1.2994953541602983	0.04138672583400217	0.34843434343434343	0.12055331130230276	0.6518754710365969	0.1054762187328981	6.180307550532968	9.282805429864249	0.03182397519535862	0.8709262998321441	GPCalibration	1
4293	14611	0.09691969196919692	1.29873774820225	0.042474895371295056	0.6515656565656566	0.1199396867410119	0.6517836608991728	0.10503146343339818	6.205603917082212	9.317820658342793	0.031681174705455936	0.8713991333253472	GPCalibration	1
4338	14861	0.09603960396039601	1.2985786815375764	0.04180042378594645	0.36590909090909096	0.11988398769895751	0.6532035936581514	0.10545692448904992	6.194032272636365	9.41237113402062	0.03259546878580388	0.8713649272538	GPCalibration	1
4386	15111	0.09636963696369638	1.3021940346367065	0.0413527151550423	0.36590909090909096	0.11926882266038336	0.6557564981918741	0.10514637741829262	6.2366057137959965	9.376712328767121	0.03181844353110823	0.8718119195051954	GPCalibration	1
4432	15361	0.09680968096809683	1.3020711959654896	0.03901240381725941	0.3571717171717172	0.11942237843324927	0.6540631171534609	0.10492085229263531	6.233871559956547	9.329545454545451	0.03144385635065898	0.8717464626812442	GPCalibration	1
4471	15611	0.09658965896589655	1.3014719964708505	0.03903148512901297	0.36590909090909096	0.11899439457495564	0.6537256978849793	0.10424599157220951	6.270991220148297	9.353075170842828	0.031033764581735207	0.8723765764523682	GPCalibration	1
4520	15861	0.09680968096809683	1.3015224296272148	0.04074064489276976	0.6603030303030303	0.11836104564816488	0.6548772872321378	0.10417167222648495	6.286519868936496	9.329545454545451	0.030688384622129805	0.8725019344097733	GPCalibration	1
500	500	0.11782178217821782	1.3341549704490738	0.07232261003878161	0.2575568181818182	0.14904280267986852	0.5982537714833274	0.15131797617451337	3.953619963786509	7.487394957983193	0.06300209699502521	0.819176120826757		2
586	750	0.11969196919691971	1.345680591317856	0.06375459212587922	0.330959595959596	0.148459305844305	0.6028648995452841	0.14492062598225197	4.159966157054243	7.354779411764705	0.055416703894907715	0.8248913269081726		2
675	1000	0.1216721672167217	1.3289212626468607	0.06184971830516379	0.7214646464646465	0.1497189378431603	0.6046091236609065	0.14773427636847197	4.092544658714938	7.218806509945749	0.056195024395700496	0.8221328083875779		2
748	1250	0.11056105610561051	1.2993833263711276	0.06996195175073058	0.3269696969696969	0.14329922370965567	0.60547994269585	0.1490141834755897	4.063236992437266	8.04477611940299	0.06559651606059559	0.8238424278337939		2
824	1500	0.10660066006600655	1.2831731019000727	0.0656844740029558	0.6777777777777778	0.1369233973087381	0.6134650679950004	0.14191406503420947	4.322792584703426	8.380804953560377	0.061390150853207925	0.8320091890807856		2
894	1750	0.11001100110010997	1.290164777456968	0.06304627684990718	0.6777777777777778	0.13883340232765506	0.6108944820092236	0.13919152961323272	4.388876849810456	8.090000000000003	0.056673816563457574	0.8333151823364325		2
980	2000	0.10671067106710674	1.2867636453824938	0.06433023857941346	0.669040404040404	0.13859326381802398	0.6053915197084258	0.13723533996480758	4.411338361268107	8.371134020618554	0.05798912941661874	0.8353001995162745		2
1053	2250	0.10605060506050601	1.2910103338829415	0.06664748141480811	0.669040404040404	0.13568987490171797	0.607213950248397	0.13949875557761968	4.352827003611025	8.429460580912867	0.06030942131840297	0.8336399736210911		2
1134	2500	0.1052805280528053	1.2982194772243623	0.06362570145903475	0.419040404040404	0.1357325069261068	0.6127306064963878	0.13730471958958976	4.462560415460359	8.498432601880875	0.05834060440100003	0.8363788675461947		2
1222	2750	0.10649064906490646	1.2950082634496127	0.06230613616917242	0.669040404040404	0.13507576829614898	0.6165748621203473	0.13620126977790256	4.526939162357068	8.390495867768598	0.056037650891488294	0.8374717000436053		2
1300	3000	0.10605060506050601	1.295845307578541	0.059965568779100094	0.32222222222222224	0.13275867877547318	0.6179955677654745	0.13240542257507681	4.667449079852128	8.429460580912867	0.052824943511458416	0.8411244514280356		2
1354	3250	0.10550055005500547	1.305159762518628	0.06693520463157424	0.3134848484848485	0.13633478324278983	0.6127190639581551	0.1382498342044652	4.431969611276145	8.478623566214809	0.059022202374107366	0.8354772475708871		2
1417	3500	0.10275027502750278	1.3031488901619832	0.06596991921414361	0.38409090909090904	0.13609543237027946	0.6119842571382326	0.13945781688822606	4.388310894245041	8.732334047109205	0.06224693711477035	0.8350027878577269		2
1497	3750	0.10011001100110006	1.302874309301947	0.06814545343423226	0.6865151515151515	0.13439724182356183	0.6137917692399483	0.14120129996338376	4.346927184091905	8.989010989010994	0.0656189354996839	0.834271053499216		2
1568	4000	0.10110011001100105	1.2980975922081321	0.07615335422431127	0.6952525252525252	0.1364011482615013	0.6058221576401402	0.14713697513858937	4.117402556831904	8.891186071817197	0.07101272398087186	0.8278871660081271		2
1650	4250	0.10209020902090205	1.2901145869883364	0.07495602893622691	0.7039898989898989	0.1339509058138543	0.605948367461859	0.1458730016352121	4.153944600229504	8.79525862068966	0.06911940091771138	0.8287903900613866		2
1724	4500	0.10220022002200224	1.287549358104268	0.07292957629096239	0.6865151515151515	0.13301392683717594	0.60614768867688	0.14242769677358205	4.2558273594810405	8.784714747039823	0.0659231276774897	0.831876652300508		2
1815	4750	0.10088008800880088	1.2890155456042145	0.07270163683034965	0.6865151515151515	0.12983512441457992	0.6110823224497394	0.14235389938550028	4.292698163433536	8.912758996728462	0.06634718701774286	0.8327727249734563		2
1908	5000	0.10088008800880088	1.2866914029675733	0.07314494782811608	0.6952525252525252	0.12960995943208264	0.6092821997342787	0.14309891062332808	4.257769657926055	8.912758996728462	0.06719863799429338	0.8319212739969057		2
1992	5250	0.1007700770077008	1.2857627106828153	0.07450718405173845	0.7039898989898989	0.12915765430060755	0.607651163041555	0.14296664301223244	4.2503002815108655	8.923580786026198	0.06732682889284088	0.8319030940994585		2
2076	5500	0.10033003300330035	1.2881237330757394	0.07632577702214663	0.6603030303030303	0.12891782705929952	0.6061218111424388	0.14381628604178942	4.214556138421729	8.967105263157894	0.06857497200086353	0.8310949949958361		2
2168	5750	0.09922992299229927	1.290954150382887	0.07599489393383778	0.37464646464646467	0.1277928191322391	0.6063520785855759	0.14520283765248015	4.175896892847115	9.077605321507757	0.07062610118969391	0.8301439758180069		2
2238	6000	0.09845984598459845	1.2934562203394298	0.07831414252536362	0.3571717171717172	0.12744698775471616	0.6048710111492422	0.1443837538228808	4.189328751566141	9.156424581005588	0.07061224506049904	0.8309279089549025		2
2319	6250	0.09790979097909791	1.2912321192758132	0.0766873909613183	0.3396969696969697	0.1278895645681247	0.6019024388355279	0.1431855262849545	4.203654199221768	9.213483146067416	0.07023411935896669	0.8318560896619354		2
2395	6500	0.09779977997799782	1.2919406801781517	0.07806481203675916	0.36590909090909096	0.1263904160819166	0.5996475417783604	0.1447294328055214	4.143231477899387	9.224971878515182	0.07192952847053008	0.8302706915514722		2
2474	6750	0.09790979097909791	1.2948206650473664	0.07948461512817945	0.6865151515151515	0.12622243952092346	0.6011640113369122	0.14552616952142874	4.130968425224652	9.213483146067416	0.07241788998744378	0.8296723190334583		2
2557	7000	0.09647964796479647	1.2949403514092512	0.08209430943094309	0.6865151515151515	0.12502262726779637	0.6010897862142912	0.1470131321224047	4.088680905824233	9.364880273660207	0.07483642591984338	0.8286839261153601		2
2640	7250	0.09636963696369638	1.2955758227764356	0.08292537587092039	0.3571717171717172	0.12469533806377094	0.6028638638625052	0.14718718461438487	4.09589914666787	9.376712328767121	0.07490503736842713	0.8287253256678765		2
2730	7500	0.09504950495049502	1.2947102547694007	0.08494388327721657	0.3571717171717172	0.12504426439843516	0.6006931850570673	0.14774481635456108	4.065747955688078	9.520833333333336	0.07660615483424792	0.8283443402152572		2
2818	7750	0.09460946094609457	1.2951502502812708	0.08361585047393623	0.34843434343434343	0.1258115837845301	0.5999302968911592	0.1482714892354466	4.046160863323523	9.569767441860469	0.0774845215711033	0.8279060174828021		2
2906	8000	0.09559955995599556	1.3075113652458177	0.08216508873109529	0.6515656565656566	0.12542588129277332	0.5984958710732337	0.146412756716466	4.0877303624044465	9.460299194476415	0.07519981969234624	0.8292006203516583		2
2986	8250	0.09515951595159511	1.3060350638837965	0.08225483659477054	0.330959595959596	0.12505161975371962	0.5996042227556632	0.14470376421709905	4.143667070443842	9.50867052023122	0.07387577645786485	0.8309647075905401		2
3060	8500	0.09460946094609457	1.307891287601225	0.08344222199997774	0.330959595959596	0.12466950076100951	0.5982614148330191	0.14631454172794378	4.088871876764117	9.569767441860469	0.07587061184428835	0.8295199272096171		2
3146	8750	0.0943894389438944	1.313747950272104	0.08324276872131654	0.330959595959596	0.12445134205280932	0.6003183089776318	0.14744461637645898	4.071483406656811	9.594405594405593	0.07686369338924116	0.8287468676668645		2
3230	9000	0.09515951595159511	1.3156460450805822	0.08351420697625314	0.3396969696969697	0.1251135774099122	0.5996343141767715	0.14724689907053345	4.072305209561919	9.50867052023122	0.07617404434457983	0.828666439703825		2
3309	9250	0.09449944994499448	1.3164425944127247	0.08384580680290246	0.6777777777777778	0.12462984429843797	0.5989844706654367	0.14678264116986273	4.08075822789064	9.582072176949943	0.07630805931435974	0.8291924907406457		2
3398	9500	0.09548954895489548	1.3185470458565633	0.08225992599259922	0.6865151515151515	0.1254227475115291	0.6001856706167644	0.1462175148273077	4.104745394733472	9.472350230414747	0.07494381131075606	0.8295666397343485		2
3481	9750	0.09603960396039601	1.3147916351041475	0.08310680512495688	0.6865151515151515	0.12435808691263917	0.6025528871645938	0.14654939272938802	4.1116027568755795	9.41237113402062	0.07460590644254028	0.8293544895970636		2
3555	10000	0.09636963696369638	1.3167751999290784	0.08268726872687264	0.6865151515151515	0.12383646571450051	0.6039843615499287	0.14442444216175757	4.182009308877628	9.376712328767121	0.07230055744762806	0.8313298055886755		2
3625	10250	0.0961496149614961	1.315299129956309	0.08151498483181648	0.3396969696969697	0.12444817784655066	0.6023691127460308	0.1437293720713492	4.190995229889452	9.400457665903895	0.07199229003280247	0.8318580950057014		2
3695	10500	0.09647964796479647	1.3155739520740428	0.0792990854641019	0.34843434343434343	0.12509442762022682	0.6022867575405966	0.14274424985501627	4.219341641798759	9.364880273660207	0.07086392053862986	0.8326564314965736		2
3765	10750	0.09636963696369638	1.313953075750933	0.0789759864875376	0.34843434343434343	0.12397741134487548	0.602858370549205	0.1415358887195771	4.259402869498627	9.376712328767121	0.06979888419598487	0.8338314788403188		2
3834	11000	0.097029702970297	1.3149345742315732	0.07962302896956354	0.36590909090909096	0.12357268443524791	0.6039406043313428	0.14135623562028216	4.2724723227185875	9.306122448979595	0.06904030461507499	0.8339299924146281		2
3921	11250	0.09592959295929593	1.3011137182227257	0.07874021291017985	0.3396969696969697	0.12314365819116513	0.6037209522172097	0.14094216570985882	4.283465839882292	9.424311926605505	0.06950693591531495	0.8345634711253892		2
3997	11500	0.09537953795379539	1.300359056293526	0.07685028502850279	0.669040404040404	0.12378166612209594	0.6033589949844811	0.14034080084647588	4.299241498874717	9.484429065743944	0.06940705794378724	0.8352134041024174		2
4076	11750	0.09504950495049502	1.301729303102836	0.0782412241224122	0.669040404040404	0.12429908958296931	0.6021555291489121	0.14124133374626108	4.2633095651070505	9.520833333333336	0.07058182994632384	0.8343686651031812		2
4163	12000	0.09504950495049502	1.3023921504626002	0.07762551810736626	0.669040404040404	0.12369345498861488	0.6040942954277454	0.14148993847689761	4.269521224835231	9.520833333333336	0.07062252614536721	0.8343279689041377		2
4246	12250	0.09416941694169412	1.3004044831675727	0.08389144470002552	0.6952525252525252	0.12399374355663226	0.6025511254751932	0.14332881815671664	4.203977491926013	9.61915887850468	0.07308973875639602	0.83274084430191		2
4312	12500	0.09427942794279431	1.3008030551641834	0.08364398662088425	0.669040404040404	0.12357360563260067	0.6013781207242358	0.14371425205774252	4.184540587405415	9.606767794632434	0.07346736938731835	0.8322532026698872		2
4390	12750	0.09372937293729378	1.3041171189183478	0.08076444311097772	0.669040404040404	0.12383639550426315	0.6020526700133101	0.14328694224845212	4.201727390967573	9.669014084507037	0.07342672776583148	0.8328438992968747		2
4455	13000	0.0925192519251925	1.3071201113344348	0.0802202720272027	0.669040404040404	0.12340919866233684	0.6055977871927518	0.14393677259162532	4.207387565309265	9.80856123662307	0.07459039582829627	0.8328903522465112		2
4535	13250	0.09317931793179313	1.3068810869267409	0.08099588292162545	0.3571717171717172	0.12272437935483828	0.6063876342590243	0.1435363011012422	4.224629098051744	9.73199527744983	0.07365890030364644	0.8331617817645605		2
4621	13500	0.09317931793179313	1.3062805171024001	0.08155701681279234	0.37535353535353533	0.12188374242906291	0.6055857713560865	0.14272370554428965	4.243063680603239	9.73199527744983	0.0729967388848157	0.8338239431833913		2
4705	13750	0.0935093509350935	1.3068786771576157	0.08129622962296221	0.3833838383838384	0.12172820974762397	0.6039826673903258	0.1424101211343432	4.241149874597439	9.694117647058825	0.07261541593676692	0.8338752331281396		2
4769	14000	0.09383938393839386	1.307634846580536	0.0821923247880343	0.3833838383838384	0.12167867951861132	0.6018373620209103	0.14257089483840127	4.221319945442373	9.656506447831182	0.07271608261606982	0.8334445334455364		2
4843	14250	0.09284928492849287	1.3058763487654332	0.08258715315976037	0.6777777777777778	0.12096507276923807	0.6049704743192548	0.14307509134138116	4.2283423945246925	9.770142180094785	0.07361959547586117	0.833531119595646		2
4929	14500	0.09262926292629259	1.306755699196471	0.08150035003500344	0.32222222222222224	0.1203596789534973	0.6065012913322066	0.14250922867261462	4.255873791342436	9.7957244655582	0.07312893628052891	0.8342418007931784		2
5007	14750	0.09306930693069304	1.312690467816592	0.0809337878232267	0.6777777777777778	0.12099207530976268	0.6035739308933655	0.14213050710806732	4.246617726020248	9.744680851063833	0.072728311888132	0.8342023811811748		2
5091	15000	0.09361936193619358	1.3163863864175145	0.0820797135269082	0.6777777777777778	0.12134414209512716	0.6029517694412326	0.14106767037265364	4.27420235868669	9.68155111633373	0.07141304514915342	0.8349675929146531		2
5166	15250	0.09306930693069304	1.3164620886586547	0.08119281372581698	0.669040404040404	0.12107104651868922	0.604818993765673	0.14091646639868835	4.292039172019025	9.744680851063833	0.07151138396754977	0.8354193091017573		2
5224	15500	0.09317931793179313	1.319721730111025	0.08086944805591664	0.4103030303030303	0.12069029853871623	0.606695988400861	0.14225481605645782	4.264853768888054	9.73199527744983	0.07246809093265708	0.8343525911355498		2
5304	15750	0.0935093509350935	1.3102218563941532	0.0796355580002444	0.4103030303030303	0.12077599379919429	0.6074830517660268	0.14167293817324303	4.287925835371421	9.694117647058825	0.07161984780488449	0.834870801260022		2
500	500	0.11782178217821782	1.3341549704490738	0.07232261003878161	0.2575568181818182	0.14904280267986852	0.5982537714833274	0.15131797617451337	3.953619963786509	7.487394957983193	0.06300209699502521	0.819176120826757	GPCalibration	2
750	1247	0.11826182618261827	1.2996130329951434	0.05018920780966979	0.3275541125541126	0.11087301402677036	0.6437220888269298	0.1253552142387273	5.135183986850528	7.455813953488372	0.03440272790257974	0.847335445914802	GPCalibration	2
824	1497	0.11331133113311331	1.2810660925583504	0.043078189354883153	0.6952525252525252	0.10147338009293189	0.66821370807924	0.11953927401595894	5.589909371459215	7.825242718446602	0.03027793501067237	0.8564107338562142	GPCalibration	2
882	1747	0.1143014301430143	1.2856572409702933	0.04304997666290475	0.6952525252525252	0.10064659018739305	0.6703771855451351	0.11894166800839356	5.6361844992608265	7.748796920115495	0.028721394208380754	0.856977175648605	GPCalibration	2
956	1997	0.11177117711771178	1.2852581807651564	0.048762620052854914	0.7039898989898989	0.105895926803644	0.6521283134391218	0.1210188059282016	5.3886526844928415	7.946850393700786	0.03460324231134784	0.8536255805709404	GPCalibration	2
1025	2247	0.10638063806380638	1.2849884079876543	0.05113939166265517	0.7127272727272727	0.1009012332215245	0.6562973769021117	0.12427807534524868	5.2808781844979125	8.40020682523268	0.041239960678230256	0.8523794012579633	GPCalibration	2
1108	2497	0.10638063806380638	1.286611921321367	0.054154895107231295	0.40156565656565657	0.09654803105777213	0.6589003928988645	0.121939535748723	5.403500914228835	8.40020682523268	0.038873285913495606	0.854746076022698	GPCalibration	2
1185	2747	0.10605060506050601	1.2744269000502007	0.05139238738688676	0.6777777777777778	0.09377292920300029	0.6676046737497446	0.12274904520538728	5.438776917838253	8.429460580912867	0.038931555098374426	0.8550178398411196	GPCalibration	2
1258	2997	0.1044004400440044	1.2739109797385844	0.05018466846684663	0.34837662337662334	0.09264728736015845	0.6697483622411177	0.11999081724372533	5.581663477470321	8.578503688092729	0.037541699385516755	0.858057860570479	GPCalibration	2
1320	3247	0.10275027502750278	1.280867969227333	0.05132810961342606	0.3382323232323232	0.0938972932030728	0.6630427721110513	0.1211323392854764	5.473705667884755	8.732334047109205	0.04055813091976054	0.8566915940527366	GPCalibration	2
1374	3497	0.1034103410341034	1.2802870647049054	0.05112591794669629	0.35888500388500394	0.0923681489626897	0.6635289714010274	0.12051559760764624	5.505751824433795	8.670212765957448	0.03943728134052267	0.857152377625374	GPCalibration	2
1440	3747	0.10088008800880088	1.2755338302113397	0.05512087224181799	0.7039898989898989	0.09183254784604225	0.6611761934077641	0.1198416593363242	5.517081431192772	8.912758996728462	0.04105250961505587	0.8580674023761433	GPCalibration	2
1500	3997	0.10242024202420241	1.256869257185279	0.05454591062852416	0.3396969696969697	0.09340258624812858	0.6548851675856832	0.12316190248007196	5.317270636442514	8.763694951664878	0.04347413325771575	0.8541056247180819	GPCalibration	2
1584	4247	0.10187018701870187	1.247396834189195	0.05673981991024443	0.7127272727272727	0.0926229988976234	0.6580348079580621	0.12298584419544344	5.350492264071819	8.816414686825054	0.04342312429509733	0.8547066886862007	GPCalibration	2
1657	4497	0.10231023102310233	1.2564914489640606	0.05426504787904781	0.7214646464646465	0.09224175402366454	0.6627745280180074	0.12187145763732801	5.438308040840288	8.774193548387094	0.04159414557358081	0.8560956234033169	GPCalibration	2
1745	4747	0.10308030803080304	1.2309895495034393	0.053609317309896515	0.6515656565656566	0.08791891355334823	0.6683599194462803	0.1209967001232992	5.523786340992785	8.701173959445041	0.03962957663191355	0.8572901153372833	GPCalibration	2
1821	4997	0.10374037403740377	1.2360637523619722	0.05628951529292166	0.6865151515151515	0.08872313608097492	0.6664415902835102	0.12190153259621804	5.46704849471422	8.639448568398725	0.040118522158860054	0.8561411038037362	GPCalibration	2
1888	5247	0.1025302530253025	1.2353912116464305	0.05714186030762399	0.37464646464646467	0.08826485544291096	0.6670031533919447	0.12140751855671676	5.493919662647148	8.753218884120175	0.04057157287397173	0.8568981741007257	GPCalibration	2
1958	5497	0.10286028602860287	1.2346373747429227	0.05868787588695806	0.3571717171717172	0.08757529467350544	0.6660462805256154	0.1215783206875292	5.478330978410484	8.721925133689838	0.04056302892358088	0.8565766850478164	GPCalibration	2
2249	5864	0.10209020902090205	1.2039719030459006	0.02491993716879267	0.3833838383838384	0.0980299988344516	0.6878719372994427	0.0860011741416618	7.9984016981718735	8.79525862068966	0.006996306438983621	0.8909134845401143	GPCalibration	2
2310	6114	0.10154015401540151	1.1980312016821708	0.025509023540168065	0.6078787878787879	0.09748461566368274	0.6862687815977723	0.08548120466569582	8.028300306268104	8.84832069339112	0.007117592199119269	0.8913422537854793	GPCalibration	2
2374	6364	0.09955995599559953	1.1974065153697915	0.02611049847639234	0.6166161616161616	0.09778799410135064	0.6870480906264851	0.08661350493040848	7.932343705274471	9.044198895027629	0.009587790521278838	0.8908522534831217	GPCalibration	2
2431	6614	0.09966996699669972	1.1983239409515942	0.02782105539625667	0.4008585858585859	0.09750571375862344	0.6855588195784034	0.08616968132287087	7.955916849798592	9.033112582781452	0.009251527107628318	0.891078505895672	GPCalibration	2
2478	6864	0.10044004400440043	1.200714127457602	0.026979205171378463	0.6253535353535353	0.0979998478893873	0.685123834411056	0.08676473910812986	7.896339474463536	8.95618838992333	0.009236216817368956	0.8903237391782306	GPCalibration	2
2542	7114	0.09955995599559953	1.200669300182049	0.028349619852164443	0.6515656565656566	0.09936105629717402	0.6839671163079972	0.08866577424948399	7.71399248579818	9.044198895027629	0.011742477664828305	0.8886975663395722	GPCalibration	2
2607	7364	0.09900990099009899	1.19950020158724	0.027644856476375226	0.6515656565656566	0.09905676535582487	0.6813848669349651	0.089198714385819	7.638953897785024	9.100000000000003	0.012903310294652276	0.8880867887152487	GPCalibration	2
2672	7614	0.09878987898789882	1.2014402250972407	0.028654022153161245	0.6428282828282827	0.09843244617966831	0.6800612518670834	0.08836956138364527	7.695650416489944	9.122494432071267	0.012456374332033116	0.888753746680068	GPCalibration	2
2731	7864	0.0962596259625963	1.2036508051328023	0.028600148428822435	0.6603030303030303	0.09857188194481221	0.6844435740016838	0.08911534362363735	7.680423439675083	9.388571428571424	0.014652851552993104	0.8890875224844106	GPCalibration	2
2794	8114	0.09658965896589655	1.2105077328164893	0.02732038080091852	0.4095959595959596	0.09734923423548687	0.6863962206190642	0.08901248742905869	7.711235136149963	9.353075170842828	0.014116024759504048	0.8892943162745994	GPCalibration	2
2837	8364	0.0961496149614961	1.2113813990291353	0.026801969175155062	0.4095959595959596	0.09736411951681284	0.6855107202146266	0.08860135326010794	7.737023137808803	9.400457665903895	0.014170775458466844	0.889679609580037	GPCalibration	2
2897	8614	0.09636963696369638	1.2123405320435432	0.028434569647440875	0.4008585858585859	0.09700556548088654	0.6859967804196224	0.08922159955228989	7.688685070228783	9.376712328767121	0.014514085706811869	0.8891162773294918	GPCalibration	2
2956	8864	0.0961496149614961	1.2116208467467673	0.03236513094095687	0.4095959595959596	0.09835560347805698	0.6839155316488413	0.09039113126051625	7.566179581022486	9.400457665903895	0.015941843759660568	0.8879085412788434	GPCalibration	2
3010	9114	0.097029702970297	1.2120859240989281	0.031152065477851234	0.669040404040404	0.0984043866926185	0.6817964480495955	0.08932954288457422	7.6323736362400085	9.306122448979595	0.01450741703155578	0.8884628799981471	GPCalibration	2
3068	9364	0.09658965896589655	1.213890337298343	0.03129656238915071	0.669040404040404	0.09991083198175116	0.6789069435875461	0.0901858860343394	7.527862434361889	9.353075170842828	0.01589947190804511	0.8875108691260584	GPCalibration	2
3114	9614	0.09735973597359737	1.2171719624844393	0.03102132903170862	0.669040404040404	0.10015011933333284	0.6799152898686125	0.09106856197791607	7.465971517519849	9.271186440677965	0.016005777722230927	0.8866344863041717	GPCalibration	2
3168	9864	0.09735973597359737	1.2178498858209035	0.027271785644157467	0.669040404040404	0.09956552828686019	0.6818508048191201	0.0903173343597525	7.5495009861912905	9.271186440677965	0.015139248202073491	0.887501015824329	GPCalibration	2
3217	10114	0.09746974697469746	1.2174114720883744	0.027129139843712808	0.6777777777777778	0.09903755049059258	0.6801128133757713	0.08953479649740871	7.596072588331118	9.259593679458241	0.014517438703389188	0.8880128143219135	GPCalibration	2
3276	10364	0.09724972497249729	1.220206292428922	0.028480948849127476	0.6865151515151515	0.0997284561063268	0.679328350862031	0.0896357823235739	7.5787630034815905	9.282805429864249	0.014854231857559047	0.8878960431699436	GPCalibration	2
3317	10614	0.09669966996699675	1.2239733855277184	0.030310537358318693	0.6603030303030303	0.09889252664336745	0.6820267648118002	0.0891556961966592	7.649839482015698	9.34129692832764	0.014582606732804829	0.8887177233001985	GPCalibration	2
3365	10864	0.09570957095709576	1.2269336642573503	0.02749520255300314	0.6777777777777778	0.09872623275489391	0.6856754733242227	0.08878627888309454	7.722763944494802	9.44827586206896	0.014662876856651588	0.8896275521862528	GPCalibration	2
3401	11114	0.0962596259625963	1.2280592731101565	0.027788738174131862	0.669040404040404	0.0990972268758313	0.6834613017110496	0.08895950070919086	7.682836529684319	9.388571428571424	0.014606563182490012	0.8891338108549137	GPCalibration	2
3454	11364	0.09669966996699675	1.2227900690715567	0.028233556279963344	0.3571717171717172	0.10001248674416907	0.679863523987594	0.09040977089631434	7.519801424641254	9.34129692832764	0.015924597496649248	0.887375732536354	GPCalibration	2
3749	8466	0.09559955995599556	1.225925399790643	0.030777024254237464	0.6603030303030303	0.09802032711381681	0.6788293977438858	0.0905632444516077	7.4956391177727415	9.460299194476415	0.017009646424337777	0.8873907936196667	GPCalibration	2
3757	8716	0.09515951595159511	1.226438908606988	0.03045001979607128	0.36590909090909096	0.09828999404467015	0.679661318493814	0.09111008554615428	7.459781366899421	9.50867052023122	0.01776385182837957	0.8870766322200253	GPCalibration	2
3765	8966	0.09570957095709576	1.2269544611336958	0.031592958143334196	0.6603030303030303	0.09808113273688807	0.6796599278743767	0.09084254564416781	7.481735821633831	9.44827586206896	0.017098084482326886	0.8871923445605774	GPCalibration	2
3772	9216	0.09559955995599556	1.2250827571165397	0.030875670696552532	0.6603030303030303	0.09796960417258789	0.6799837574983747	0.09046538568119128	7.516507583294929	9.460299194476415	0.016810786624750954	0.8875896534192534	GPCalibration	2
3779	9466	0.09504950495049502	1.2245359036643544	0.02928799219778588	0.4103030303030303	0.0977933643228464	0.6813415982916667	0.09044914614677484	7.532869322901413	9.520833333333336	0.01709081796252694	0.887859677086978	GPCalibration	2
3782	9716	0.09515951595159511	1.2246547623600488	0.028319060465404326	0.36590909090909096	0.09763620968389589	0.6819505550372325	0.0904505599209914	7.539484063259715	9.50867052023122	0.01694924370109445	0.8878912403473105	GPCalibration	2
3787	9966	0.09515951595159511	1.2244312327110103	0.029036105221828267	0.6603030303030303	0.09753698620240271	0.6815323863729107	0.09010908259806383	7.563414993502051	9.50867052023122	0.016680053922608087	0.8881604301257967	GPCalibration	2
3791	10216	0.09537953795379539	1.224529745111738	0.03058637255454884	0.6603030303030303	0.09756085149065903	0.680989284050971	0.09026497491537785	7.544335825600006	9.484429065743944	0.016703100050270647	0.887917361995934	GPCalibration	2
3794	10466	0.09537953795379539	1.2245442607341674	0.029564199337776462	0.6603030303030303	0.09753675274229638	0.6812252877555796	0.09030698643795575	7.543439490405392	9.484429065743944	0.016718594608935378	0.8879018674372693	GPCalibration	2
3799	10716	0.09559955995599556	1.224573457130062	0.029698294434003777	0.6603030303030303	0.09746327077430646	0.6808055956509023	0.09018608623187718	7.548898328956032	9.460299194476415	0.01647962071415056	0.887920819329854	GPCalibration	2
3799	10966	0.09548954895489548	1.2246509761826008	0.029292998722444393	0.6603030303030303	0.09747621613688064	0.681335412701865	0.0902462491264204	7.549736629468382	9.472350230414747	0.016568264256568724	0.8879421867885358	GPCalibration	2
3802	11216	0.09482948294829485	1.2243825813882234	0.031131868633699586	0.36590909090909096	0.09739856345326796	0.682729407543734	0.09042106669718403	7.55055688327769	9.545243619489556	0.01710360698368882	0.8880669100680163	GPCalibration	2
3804	11466	0.0952695269526953	1.224348998622259	0.03038668302982448	0.3571717171717172	0.09749415500334653	0.6817545913991576	0.09019001917098698	7.559091323693494	9.49653579676674	0.016647221288286718	0.8880832517590179	GPCalibration	2
3835	11716	0.09559955995599556	1.2215557074512065	0.02837893267612147	0.37464646464646467	0.09762132288169055	0.6818713280018938	0.09071738149124371	7.516435293799897	9.460299194476415	0.01685824083672928	0.8875421992072752	GPCalibration	2
3900	11966	0.09581958195819584	1.223025296839394	0.03360818495887663	0.6603030303030303	0.09701862527346847	0.6817231286529766	0.0912921749383273	7.467486990133784	9.436280137772673	0.017222171700920705	0.8869582463408835	GPCalibration	2
3956	12216	0.09339933993399341	1.2238966500059405	0.030502666821679316	0.6865151515151515	0.09652658210604101	0.6857738983222132	0.09158252815938007	7.488042884432808	9.706713780918728	0.018977951032551385	0.8876227090334552	GPCalibration	2
4003	12466	0.09394939493949395	1.2239503240400789	0.029833680527537338	0.3833838383838384	0.09636211140416447	0.6834452846727543	0.09213383071042622	7.417962320711506	9.644028103044496	0.019268642092468438	0.8867819629680377	GPCalibration	2
4051	12716	0.09405940594059403	1.2244921208659993	0.03340827735690694	0.36590909090909096	0.09620590173285386	0.6837724918156406	0.09181395133551927	7.4473702729218605	9.631578947368425	0.018862751237142872	0.8870778428222631	GPCalibration	2
4093	12966	0.09427942794279431	1.225303292334085	0.03526593720916444	0.37464646464646467	0.09604487559956815	0.6831904063214638	0.09171401984646899	7.449138173914277	9.606767794632434	0.01865647383701699	0.8870640982201886	GPCalibration	2
4138	13216	0.09427942794279431	1.218506989968126	0.03309116821028374	0.6166161616161616	0.09464013692193422	0.6844819337250342	0.09085342060623844	7.5339148395039555	9.606767794632434	0.017755246936062327	0.8879653251211435	GPCalibration	2
4193	13466	0.09427942794279431	1.2175009903815008	0.029541440511931635	0.6515656565656566	0.09438865915869694	0.6838696113354483	0.09064322601919708	7.544630099447403	9.606767794632434	0.01762259877905062	0.8880979732781551	GPCalibration	2
4231	13716	0.09493949394939494	1.2215566875110084	0.030235430345271496	0.6603030303030303	0.09401807346059467	0.6832169625396256	0.09038555553434244	7.558917556025132	9.533024333719583	0.016940123950422256	0.8881203821001827	GPCalibration	2
4266	13966	0.09460946094609457	1.221808803479441	0.02919281723008626	0.6515656565656566	0.09418177533868743	0.6842394835256229	0.09028471255788006	7.578685960671006	9.569767441860469	0.0170073958767126	0.8883831431771928	GPCalibration	2
4331	14216	0.09504950495049502	1.2250584182322608	0.03200504688149971	0.6865151515151515	0.09509878281028439	0.6793753137405482	0.09092900164859181	7.471492058893285	9.520833333333336	0.017711957809624077	0.8872385372398809	GPCalibration	2
4385	14466	0.09449944994499448	1.2276720709160247	0.032407252073171536	0.6865151515151515	0.09467172975553466	0.6826714415166554	0.0904130534969206	7.550584955522011	9.582072176949943	0.01735699395713383	0.8881435560978718	GPCalibration	2
4426	14716	0.09372937293729378	1.2271791639853469	0.030283952276482926	0.6777777777777778	0.09480056259666694	0.683198008603267	0.09057989198443388	7.542490873368168	9.669014084507037	0.018054174569613043	0.8882164524930932	GPCalibration	2
4484	14966	0.09416941694169412	1.227685872738082	0.03377077571488799	0.634090909090909	0.09461578343804683	0.6812080647888403	0.09021861678254116	7.550637430307685	9.61915887850468	0.017573815965698236	0.8882567670926077	GPCalibration	2
4530	15216	0.09383938393839386	1.2296353437576275	0.033035379803370166	0.6952525252525252	0.09541708555259563	0.6825327659099798	0.0919005175802877	7.426865309150124	9.656506447831182	0.019228175356173466	0.8869324407054328	GPCalibration	2
4572	15466	0.09515951595159511	1.229793599853415	0.033980971039229	0.39212121212121215	0.09558793431387094	0.6808059855540165	0.09178328800720961	7.41753755324759	9.50867052023122	0.018264066705728846	0.886576417342676	GPCalibration	2
4621	15716	0.09416941694169412	1.2292826809478516	0.03387843953477467	0.6952525252525252	0.09510380825213781	0.6832810677842063	0.09163610796456315	7.456461027878222	9.61915887850468	0.01866260934619722	0.8871679737121085	GPCalibration	2
4682	15966	0.09383938393839386	1.2280173359684379	0.03221991989791285	0.3571717171717172	0.09466579428475949	0.6820900731475232	0.09114522345069263	7.483552591392982	9.656506447831182	0.018585299578494807	0.8875753164831114	GPCalibration	2
500	500	0.11474147414741476	1.476489011444515	0.06388642197553084	0.330959595959596	0.16201903829793216	0.598729564657331	0.14280836947845213	4.192538342423069	7.715244487056567	0.05772321377948382	0.8275353120731014		3
593	750	0.11232123212321232	1.5027970270727238	0.058023824604682646	0.37464646464646467	0.14923192272937683	0.6170201322165692	0.13169085639472627	4.685368059017942	7.90303623898139	0.04759471564971718	0.8400840522270705		3
664	1000	0.10583058305830584	1.541840987427498	0.06172622817837333	0.3571717171717172	0.14463642972375476	0.6229532289044468	0.1363545223515577	4.568629027926995	8.449064449064448	0.05599654031544368	0.8381728766262505		3
746	1250	0.10286028602860287	1.3430041008954048	0.06715877143269877	0.330959595959596	0.14419336580240025	0.6199058672486627	0.13828760235141613	4.482729157985974	8.721925133689838	0.060299605203333204	0.836840108768064		3
816	1500	0.1026402640264027	1.3467272711364817	0.07004643242101981	0.6952525252525252	0.1441761844970436	0.6118685423589889	0.14305219363412397	4.277239843828808	8.742765273311893	0.06556692997278461	0.8317928060008127		3
896	1750	0.10187018701870187	1.351344598555236	0.0725748963785267	0.7302020202020202	0.14093153977747166	0.6151332571751295	0.1479947543910724	4.156453110153184	8.816414686825054	0.07025476113361333	0.8278750518476848		3
982	2000	0.1007700770077008	1.3560684792546351	0.07783922281116996	0.6865151515151515	0.14071805022625777	0.6124386351445925	0.15003734482386727	4.081907980066897	8.923580786026198	0.07320258160592344	0.8260273413863757		3
1069	2250	0.10066006600660071	1.330301215380768	0.07325585891922522	0.7127272727272727	0.14003079276724975	0.6094112418988021	0.14468950936688516	4.211855058223572	8.934426229508192	0.0687816779688539	0.8305582560245454		3
1139	2500	0.09823982398239828	1.3270469615719807	0.07540934093409336	0.3269696969696969	0.13740622245185205	0.6126917076250298	0.1459456934138816	4.198080075494394	9.179171332586781	0.07141728866935486	0.8303428873482468		3
1213	2750	0.09966996699669972	1.3291741493985016	0.07303938727206048	0.3396969696969697	0.1373209401115396	0.612588591255138	0.14433942237020347	4.24408371043611	9.033112582781452	0.0688964322332882	0.8314336007700122		3
1299	3000	0.10066006600660071	1.2748315682609117	0.06848815992710376	0.6777777777777778	0.13379446043770826	0.6123026324127919	0.13869482781471168	4.414747413874676	8.934426229508192	0.06309937389742168	0.8362405600959777		3
1373	3250	0.1034103410341034	1.286724395881013	0.06665701014545894	0.34843434343434343	0.1331774039143078	0.617107601432999	0.13976490020814344	4.415326026162347	8.670212765957448	0.06149645669409791	0.8350932022717986		3
1447	3500	0.10242024202420241	1.290067021556169	0.06838246602438015	0.32222222222222224	0.13213864684981327	0.6148197117476658	0.13945961554308942	4.408586022221626	8.763694951664878	0.062206144288117673	0.8353736136876799		3
1527	3750	0.10231023102310233	1.2873710870287798	0.06874367992354785	0.330959595959596	0.13097183122160608	0.6158690350373148	0.13904615430184172	4.429241773205643	8.774193548387094	0.06181060687770358	0.8358791620991941		3
1606	4000	0.10275027502750278	1.2923385486999805	0.07020589281150333	0.6603030303030303	0.13225317039153967	0.6146849527559375	0.1405545164901519	4.373284958075367	8.732334047109205	0.062953453313491	0.8342962716590063		3
1701	4250	0.10220022002200224	1.2992232788418456	0.06876903245880142	0.32222222222222224	0.13225687949166962	0.6156685568396841	0.1385784995655543	4.442742263553253	8.784714747039823	0.06149428444999139	0.8363054955280065		3
1786	4500	0.09812981298129808	1.3013941742435955	0.06965155960040445	0.3571139971139971	0.1298854115664335	0.618586259444851	0.1380833916925992	4.479802037466937	9.19058295964126	0.06383154033785715	0.8380386466808448		3
1849	4750	0.09768976897689774	1.297942675944319	0.07134675689791198	0.6865151515151515	0.13093301522190717	0.6130980798740042	0.13803294946437686	4.441679195098492	9.23648648648648	0.06465513273693102	0.8376550982861714		3
1929	5000	0.09757975797579754	1.309150054722858	0.07216705003833712	0.6952525252525252	0.1294124707792884	0.6161176475314963	0.14135389521945124	4.358688853780624	9.248027057497186	0.06744000540425979	0.8349802366199427		3
2004	5250	0.09812981298129808	1.3110799045545185	0.07258055805580553	0.6952525252525252	0.12915401294979612	0.6170870723688766	0.14156702936819873	4.358974509268735	9.19058295964126	0.06712044424724484	0.8347497427714571		3
2080	5500	0.09768976897689774	1.309403897589279	0.0728484681801513	0.6952525252525252	0.12882741627717745	0.6160138257426669	0.14006117398103893	4.398176941070486	9.23648648648648	0.06620038192882208	0.8361098490942803		3
2177	5750	0.09779977997799782	1.3128007915912447	0.07481841517485079	0.6865151515151515	0.13081512386434158	0.6141162503274492	0.14225734971716086	4.316938643581146	9.224971878515182	0.06828417805163187	0.8339160419703703		3
2252	6000	0.09647964796479647	1.305322115331475	0.0729551788512184	0.6603030303030303	0.12898945274693202	0.6183530027031462	0.1410712854648711	4.383266237813687	9.364880273660207	0.06780229748650465	0.835718054548699		3
2337	6250	0.09757975797579754	1.3009205208174819	0.07571955528886216	0.7127272727272727	0.13097084489865016	0.6148913754776223	0.14234114404516168	4.3198428648468	9.248027057497186	0.06845057805872504	0.8339696639654774		3
2416	6500	0.09537953795379539	1.2970350282064547	0.07491624718027352	0.7214646464646465	0.12912081884933208	0.6162791190810406	0.14194001993542613	4.341827761905411	9.484429065743944	0.06962142878831096	0.8349990332578936		3
2506	6750	0.09405940594059403	1.2968523385744932	0.07577955017723989	0.7127272727272727	0.12997199393376319	0.6158238592457864	0.14289035291947652	4.309765121742149	9.631578947368425	0.07152614484452605	0.83441444921488		3
2581	7000	0.0943894389438944	1.2996818453326828	0.07444174417441739	0.7127272727272727	0.1296342712022751	0.6166999175256221	0.14161126152234382	4.354879060436288	9.594405594405593	0.07003469478712326	0.8355758662689823		3
2661	7250	0.09328932893289332	1.3000300453562563	0.07589030014112517	0.7214646464646465	0.1271282682890545	0.6186013601349117	0.14250465191252512	4.340920467035934	9.719339622641506	0.07150158280182911	0.8352090882652775		3
2725	7500	0.09317931793179313	1.3034244816551583	0.07700325032503244	0.7127272727272727	0.12647825279797073	0.6193000012641968	0.1417240333840818	4.369759923398818	9.73199527744983	0.0708123329058539	0.8360083491623529		3
2800	7750	0.09394939493949395	1.3024295484425061	0.0741800902312453	0.7127272727272727	0.1257228502671889	0.6187261656576988	0.14032175066482847	4.409338985055736	9.644028103044496	0.06900965819624341	0.8370409468642628		3
2881	8000	0.09548954895489548	1.312614819684287	0.07495103399228807	0.7127272727272727	0.12676200518846423	0.6150973735066037	0.1413248886317114	4.352364112661923	9.472350230414747	0.06909446800068197	0.8354159830444225		3
2956	8250	0.09548954895489548	1.3122547836362257	0.07507380738073802	0.7127272727272727	0.12651866882721702	0.6146891279290009	0.1412439974309174	4.351966378108536	9.472350230414747	0.06906028425023436	0.8354501667948703		3
3032	8500	0.09504950495049502	1.3153056053881105	0.07532886621995528	0.669040404040404	0.1256530586498261	0.6162099328811118	0.14112127549761572	4.366527518322514	9.520833333333336	0.06913731905765748	0.8358131759918476		3
3115	8750	0.09482948294829485	1.3033362226699232	0.07456774010734403	0.37464646464646467	0.12471014200334445	0.6177554367613445	0.14069998118518098	4.390586491609344	9.545243619489556	0.06877604606197911	0.8363944709897261		3
3179	9000	0.09603960396039601	1.304800601738263	0.07487244835594666	0.669040404040404	0.1247992611134298	0.6154657501727698	0.14079646762246759	4.371315279180746	9.41237113402062	0.06816534373520222	0.8357950523044018		3
3265	9250	0.0952695269526953	1.3096794371204037	0.07578303941505256	0.3928282828282828	0.12482340157001046	0.6168085224406458	0.14247044682759413	4.3293787320471875	9.49653579676674	0.07013429860027884	0.8345961744470258		3
3349	9500	0.09504950495049502	1.3003327986096793	0.07668781322576695	0.32222222222222224	0.1248833236369972	0.6130175988146678	0.1423894865034468	4.305216725392352	9.520833333333336	0.07058841700786365	0.8343620780416412		3
3420	9750	0.09493949394939494	1.3049931077263877	0.07884759031458696	0.669040404040404	0.12422955041071322	0.6125019980500792	0.14361491936103715	4.264891146234571	9.533024333719583	0.07182956185544931	0.8332309441951558		3
3490	10000	0.09504950495049502	1.3073324593593159	0.07801238457179047	0.669040404040404	0.12430474039183247	0.6120889477381162	0.14372523890321828	4.258743644533336	9.520833333333336	0.0718854746283984	0.8330650204211066		3
3556	10250	0.09361936193619358	1.30922234665344	0.0810874309653187	0.669040404040404	0.12421260530411318	0.6127549433907787	0.14477355793567115	4.232505936360637	9.68155111633373	0.07385422299300795	0.8325264150707985		3
3620	10500	0.09361936193619358	1.3063325501633314	0.07892017535086837	0.3833838383838384	0.12316375545063629	0.6141706806851884	0.1435345956640881	4.278903478590785	9.68155111633373	0.07259871115658159	0.8337819269072249		3
3691	10750	0.09339933993399341	1.3080137276364245	0.07915270415930478	0.669040404040404	0.12307917577958609	0.6144934553633415	0.14272247279740266	4.3055129533498695	9.706713780918728	0.07199900491968297	0.8346016551463237		3
3776	11000	0.09405940594059403	1.3085688786232332	0.07853885388538849	0.32222222222222224	0.12198321967465628	0.6138549002324545	0.1418282112676975	4.328157950704302	9.631578947368425	0.07074910672065354	0.8351914873387524		3
3853	11250	0.09405940594059403	1.304616475624906	0.0777877676656554	0.32222222222222224	0.1219920279540436	0.6134985314312079	0.14205558911927496	4.318721531724405	9.631578947368425	0.07098861738432857	0.8349519766750774		3
3936	11500	0.09328932893289332	1.3056750793193206	0.07604776588769983	0.3833838383838384	0.12148040849993548	0.6154764008946262	0.14101209527639902	4.364706443714815	9.719339622641506	0.07043979112315044	0.8362708799439562		3
4020	11750	0.0917491749174918	1.3052416688397548	0.0776233067751219	0.3833838383838384	0.12133753695093574	0.61753745442399	0.1408963281021197	4.382920852106291	9.899280575539564	0.07131065432579672	0.8369401707567115		3
4110	12000	0.09207920792079205	1.3083961187277362	0.07694848929337371	0.3833838383838384	0.12190926761585494	0.6168937035706342	0.1395609005861207	4.420247368566954	9.860215053763444	0.06990715980733042	0.8380136322718774		3
4183	12250	0.09196919691969196	1.3074938071792725	0.07547960907201827	0.3833838383838384	0.12178868005766212	0.6162666278045232	0.13853552365103838	4.448437567225408	9.873205741626794	0.06911697594841468	0.8389138271318933		3
4265	12500	0.09119911991199114	1.3054862359444448	0.07842587036481422	0.3396969696969697	0.12047649366638145	0.6184715724214825	0.14015480174400904	4.412774765655999	9.96501809408927	0.07096874407809131	0.8378321360099176		3
4344	12750	0.0907590759075908	1.3066628499847588	0.07928027247169155	0.3396969696969697	0.1196886067737768	0.619694255187188	0.13934311729073398	4.447254139536868	10.018181818181812	0.070453586785312	0.8387873373070972		3
4407	13000	0.09130913091309134	1.3091282748839894	0.07933044971163779	0.34843434343434343	0.12000820630711359	0.6195662118269701	0.1399957998299639	4.4256057151677615	9.951807228915658	0.0706408526709699	0.8380500164159387		3
4474	13250	0.09119911991199114	1.3091315605562952	0.0782811170005889	0.34843434343434343	0.12036099226458799	0.619657662808768	0.13998851127449324	4.426489410932634	9.96501809408927	0.0707094487535886	0.8380914313344203		3
4552	13500	0.09229922992299233	1.3100102063409176	0.07778072251669606	0.34843434343434343	0.12014189118005357	0.617031604051698	0.13977654010970025	4.414414633295656	9.83432657926102	0.06992373120415422	0.8377770388728534		3
4633	13750	0.09229922992299233	1.311173206852124	0.07906548988232151	0.3975252525252525	0.12045752098985095	0.6157282008368521	0.13970522057726295	4.407338525308209	9.83432657926102	0.06997929752264878	0.8377214725543589		3
4693	14000	0.0925192519251925	1.3155963469925844	0.0786431920969874	0.43085858585858583	0.1205478699152899	0.6159118078416266	0.1398109263000288	4.405319556498065	9.80856123662307	0.06989202427438174	0.8375887238004258		3
4779	14250	0.09207920792079205	1.3159998899846765	0.07909657632429905	0.6777777777777778	0.12010922086264864	0.6186685648612741	0.1401896703138393	4.413082386714195	9.860215053763444	0.07031460509474471	0.8376061869844632		3
4841	14500	0.09218921892189214	1.3120244033608812	0.07932353235323528	0.3833838383838384	0.12027510545494396	0.617960975107218	0.14032829774469038	4.403680405441246	9.847255369928407	0.07042220196362342	0.8373885791144844		3
4907	14750	0.09229922992299233	1.3086546677958248	0.07725787023146755	0.3833838383838384	0.1203568354660134	0.6187479449596975	0.13947615256881346	4.436227509605453	9.83432657926102	0.06949265225787606	0.8382081178191316		3
4987	15000	0.09207920792079205	1.3078629743114025	0.07623877387738767	0.34843434343434343	0.12030817091724409	0.6193492371075852	0.1383667319702522	4.476142699104439	9.860215053763444	0.06859684570862959	0.8393239463705783		3
5061	15250	0.09229922992299233	1.312416437467642	0.07692054205420537	0.34843434343434343	0.12007005066449825	0.6191508177149744	0.13756445857950758	4.500805106990089	9.83432657926102	0.06772022130656252	0.8399805487704453		3
5129	15500	0.09273927392739278	1.3126883652465617	0.07565929370714845	0.3833838383838384	0.12072600836248774	0.6185287525345327	0.13668767975853288	4.525124383025606	9.782918149466187	0.066649456169638	0.8406112699029692		3
5205	15750	0.09295929592959296	1.3115382697682227	0.07388952228556182	0.3833838383838384	0.1205203549129715	0.6198074636373887	0.1362712279406246	4.548336967415073	9.757396449704142	0.06598668510416461	0.8410540189662424		3
500	500	0.11474147414741476	1.476489011444515	0.06388642197553084	0.330959595959596	0.16201903829793216	0.598729564657331	0.14280836947845213	4.192538342423069	7.715244487056567	0.05772321377948382	0.8275353120731014	GPCalibration	3
750	1225	0.11727172717271728	1.4407715525043652	0.028894737623195645	0.34843434343434343	0.11737172455090276	0.6660455225733853	0.09839871729186556	6.768843546992518	7.527204502814259	0.008751020955632613	0.8739772518716501	GPCalibration	3
804	1475	0.11122112211221125	1.3595516361556943	0.028756897808279298	0.34843434343434343	0.11146892506357636	0.6739211802880434	0.09892744048279832	6.812277533908562	7.991097922848662	0.012970349657790495	0.8758085282299983	GPCalibration	3
854	1725	0.10990099009900989	1.3731804194284276	0.027289868650686548	0.6777777777777778	0.10787815192475896	0.679313108250506	0.09841171644969313	6.902766588750259	8.0990990990991	0.012938988190562356	0.8771600217104277	GPCalibration	3
907	1975	0.11111111111111116	1.3782574406519394	0.030615792055111165	0.34843434343434343	0.10737205907360846	0.6767755059045486	0.10182429519049405	6.646503220458627	7.9999999999999964	0.015313206179933717	0.873575682708955	GPCalibration	3
963	2225	0.10638063806380638	1.371770527995946	0.034560553863745166	0.39212121212121215	0.10779573198333785	0.6654484319328587	0.09847163331489779	6.7577677909012905	8.40020682523268	0.017205329344096854	0.8764140325920968	GPCalibration	3
1011	2475	0.10605060506050601	1.3481493230980572	0.03680888276126015	0.39212121212121215	0.10651526158350873	0.6645586092945106	0.1005847305318756	6.606953220239627	8.429460580912867	0.01944081638527098	0.8745085785542229	GPCalibration	3
1056	2725	0.10495049504950493	1.3669690333121316	0.03378289900280016	0.3396969696969697	0.10515267930828144	0.6727488770856784	0.101302811732929	6.640969441788928	8.528301886792454	0.02006570379751081	0.8749838011529842	GPCalibration	3
1109	2975	0.1034103410341034	1.3536520401368832	0.03364733875241786	0.669040404040404	0.10158147472134849	0.6715173422346856	0.09877748970139211	6.798283133785913	8.670212765957448	0.019121038434074936	0.8774686205318217	GPCalibration	3
1151	3225	0.107040704070407	1.365199943806307	0.034150460774863785	0.669040404040404	0.09878166221759792	0.6775036702830426	0.09709546246184407	6.977706816621668	8.342240493319634	0.014181825920504751	0.8787774700090881	GPCalibration	3
1191	3475	0.10605060506050601	1.3669477470526712	0.03757511774455107	0.36590909090909096	0.0972633955150822	0.6771388543963277	0.09729395813506464	6.95972152203239	8.429460580912867	0.015164889787401062	0.8787845051520928	GPCalibration	3
1247	3725	0.1052805280528053	1.3703095973639718	0.039769791556136434	0.6515656565656566	0.09823468445565138	0.6721293805533008	0.09931102271625683	6.767923259371247	8.498432601880875	0.018093369698768735	0.8766261022484261	GPCalibration	3
1292	3975	0.10671067106710674	1.3448437027898947	0.03816975989811295	0.6603030303030303	0.09887274632219936	0.6722294458677851	0.09976833751365816	6.7379036538095844	8.371134020618554	0.017387935986705447	0.8759013929461879	GPCalibration	3
1348	4225	0.10352035203520349	1.35124261872028	0.03636167907628634	0.6777777777777778	0.09665151618413609	0.6846860975489559	0.09997679384902439	6.848450237191091	8.659936238044637	0.01874821510254482	0.8777314328622516	GPCalibration	3
1405	4475	0.10044004400440043	1.352882815127449	0.03249982869348791	0.6603030303030303	0.0924913208450145	0.6880934900935387	0.09812254979683177	7.012592839446945	8.95618838992333	0.019154976153277506	0.8804049798423221	GPCalibration	3
1453	4725	0.09922992299229927	1.3521382708903784	0.03803325421135182	0.669040404040404	0.09292744884795445	0.6841567168105586	0.09818802312292188	6.967822500653269	9.077605321507757	0.020556014825892213	0.8802140621818085	GPCalibration	3
1501	4975	0.10055005500550052	1.3573845977302543	0.03491469376921495	0.4008585858585859	0.09164954436098492	0.6841402260249174	0.0990676597064302	6.905787701579387	8.945295404814008	0.020316063715401428	0.8791338812790981	GPCalibration	3
1551	5225	0.10143014301430142	1.3617217317267927	0.03893108284964391	0.3571717171717172	0.09236477512761405	0.6830993412156083	0.09864306190380229	6.924960843995026	8.859002169197398	0.019350818155056793	0.8792190388306418	GPCalibration	3
1603	5475	0.10011001100110006	1.364734535489441	0.03588345769059259	0.7039898989898989	0.09184412499826941	0.6833653140020512	0.09761649801236451	7.000510445636898	8.989010989010994	0.019432400219942275	0.8804575887789577	GPCalibration	3
1652	5725	0.10187018701870187	1.3747284017692143	0.0359832538475936	0.7039898989898989	0.09312210266794663	0.6802783669627714	0.09945978796208516	6.839732729192011	8.816414686825054	0.02002771629427247	0.8781020966870257	GPCalibration	3
1698	5975	0.09900990099009899	1.3527750298623435	0.03862864436559398	0.6777777777777778	0.09078799822156103	0.6858028544184377	0.09910070902803621	6.920261834094646	9.100000000000003	0.02138748492442495	0.879602614085476	GPCalibration	3
1749	6225	0.09823982398239828	1.3388383028351534	0.03810561879611665	0.6428282828282827	0.09249997570967108	0.6839914775609118	0.09987741581417216	6.848309720322745	9.179171332586781	0.022870273703726587	0.8788899023138751	GPCalibration	3
1803	6475	0.09724972497249729	1.3418994527606904	0.0357939485180566	0.39212121212121215	0.09133332855931406	0.6845714824344452	0.09903799015797192	6.912210974218176	9.282805429864249	0.022832184462515698	0.8799180905649869	GPCalibration	3
1844	6725	0.09460946094609457	1.3414221316211372	0.037533832238058645	0.3571717171717172	0.08990319348293224	0.6825804115669971	0.09990734386737538	6.832134507280129	9.569767441860469	0.02587659912880992	0.8795139399250955	GPCalibration	3
1900	6975	0.09427942794279431	1.3468252668664213	0.03984902374527896	0.6603030303030303	0.09001284902721617	0.6810621161677548	0.10294953927975702	6.615494551335716	9.606767794632434	0.02903336890368244	0.8766872031535233	GPCalibration	3
1945	7225	0.09306930693069304	1.340469546179431	0.04048857241638416	0.6603030303030303	0.08855862664670139	0.6814040295192249	0.10310483509791521	6.608846509207044	9.744680851063833	0.030091138787013097	0.8768395542822939	GPCalibration	3
1988	7475	0.09383938393839386	1.338648830202114	0.042237341983125766	0.6515656565656566	0.08854156944754406	0.6809723819252161	0.10284537161960437	6.621322585560177	9.656506447831182	0.02929239650698258	0.8768682195546237	GPCalibration	3
2249	7146	0.09372937293729378	1.3326341909750037	0.036998343622354386	0.39212121212121215	0.08671809206217766	0.6876926851817566	0.09772090584118383	7.037313860960273	9.669014084507037	0.02410458245817551	0.8821660446045307	GPCalibration	3
2253	7396	0.09394939493949395	1.3322303242518587	0.037854049177282294	0.6515656565656566	0.08677727734458873	0.6878349920739818	0.09703633010175294	7.0884275132078205	9.644028103044496	0.023298144277982047	0.882752460782524	GPCalibration	3
2269	7646	0.0935093509350935	1.3316528663374492	0.037286789678404625	0.6515656565656566	0.08664503440784226	0.6874344608676607	0.09703650829990473	7.084286861838119	9.694117647058825	0.02368113714562195	0.8828095119192846	GPCalibration	3
2308	7896	0.09273927392739278	1.3197796684453473	0.03675767506295555	0.6515656565656566	0.08626424847278151	0.6899227598357018	0.09975517845774132	6.916159847560893	9.782918149466187	0.02652101982392692	0.8807397062486804	GPCalibration	3
2352	8146	0.09372937293729378	1.322086365769641	0.03760380315650865	0.39212121212121215	0.08726896088741332	0.6874762868138866	0.10033508186093386	6.851803716737288	9.669014084507037	0.026494016282171767	0.8797766107805345	GPCalibration	3
2391	8396	0.09383938393839386	1.323379516073835	0.03882320328204618	0.6515656565656566	0.08600644231373045	0.6914183806964668	0.10053082642235348	6.877675289285465	9.656506447831182	0.026214800715823897	0.8799458153457823	GPCalibration	3
2442	8646	0.09306930693069304	1.3262252018537795	0.0401112556438613	0.32222222222222224	0.08558412594145945	0.6949877643530983	0.10128531383753424	6.861683476322016	9.744680851063833	0.02717673032276252	0.8797539627465445	GPCalibration	3
2486	8896	0.09185918591859188	1.3014075833254515	0.04302673175573188	0.6166161616161616	0.08521466253534134	0.6938637856582417	0.1021554984546431	6.792231413430147	9.886227544910177	0.029033815040533206	0.8791069990408749	GPCalibration	3
2534	9146	0.0917491749174918	1.3021797138855231	0.03765217405008254	0.6253535353535353	0.08506032426429164	0.6940409767622221	0.10255364403395867	6.767589619071983	9.899280575539564	0.02946674483219683	0.8787840802503113	GPCalibration	3
2579	9396	0.09284928492849287	1.2964004553033763	0.04015178755093949	0.6515656565656566	0.08435818335815765	0.6937759855640399	0.10245422467746673	6.771570306135218	9.770142180094785	0.02852481901807931	0.8786258960534278	GPCalibration	3
2622	9646	0.09108910891089106	1.2958052811512202	0.03979501780468779	0.3571717171717172	0.08381925172889303	0.6921070445463617	0.10154168249345316	6.81598952815249	9.97826086956522	0.02924892715913341	0.8796619639299754	GPCalibration	3
2663	9896	0.09185918591859188	1.2974768533050898	0.03900551952601049	0.37464646464646467	0.0840631805191626	0.6909679673099626	0.10178073887511456	6.788789067033434	9.886227544910177	0.028959488086936394	0.8791813259944717	GPCalibration	3
2709	10146	0.09130913091309134	1.2973113931548377	0.039032532811583295	0.3833838383838384	0.08393208436112533	0.6904129330676866	0.10189774533421757	6.775546709136496	9.951807228915658	0.029552545876177894	0.8791383232107309	GPCalibration	3
2741	10396	0.0916391639163916	1.297496756856881	0.041199684848972004	0.669040404040404	0.08401264486223922	0.6877344281561457	0.10113086358327894	6.800440575589589	9.912364945978396	0.028839907805617723	0.8795209282779907	GPCalibration	3
2785	10646	0.0907590759075908	1.2984725678753195	0.04223033589699442	0.6603030303030303	0.08341150727298155	0.6906783561640264	0.10176083972739844	6.7872706044313995	10.018181818181812	0.029839790595338395	0.8794011334970708	GPCalibration	3
2823	10896	0.09097909790979097	1.298719948416091	0.04175877531463369	0.37464646464646467	0.08285293828531637	0.6895118290371411	0.10132022626017889	6.805273285380874	9.991535671100364	0.029371039271082783	0.8796498628191263	GPCalibration	3
2868	11146	0.0917491749174918	1.2972178524047724	0.041584788010152446	0.669040404040404	0.08409809537678802	0.6873775825265809	0.1011437886859905	6.796043449198874	9.899280575539564	0.02879760347242781	0.8794532216100804	GPCalibration	3
2927	11396	0.09119911991199114	1.2927740972772275	0.04209100369401071	0.34843434343434343	0.08331393117279394	0.6902024865963965	0.10144994015796734	6.803379928284676	9.96501809408927	0.029251935561777326	0.8795489445262316	GPCalibration	3
2979	11646	0.09108910891089106	1.292510802733265	0.039815198289605364	0.36590909090909096	0.08206621632122613	0.6914381129661193	0.10088182645907559	6.8539412621223	9.97826086956522	0.028710109204503412	0.8802007818846056	GPCalibration	3
3023	11896	0.09141914191419143	1.2931744728430825	0.040561990554329456	0.3571717171717172	0.08168980296062907	0.691660399675776	0.10073649007758242	6.866036320533823	9.938628158844764	0.028296246360856245	0.8802846117249524	GPCalibration	3
3072	12146	0.09097909790979097	1.2943915133753512	0.038459422749831	0.39212121212121215	0.08148397430203613	0.693039916422542	0.1010819131065065	6.856220812642416	9.991535671100364	0.028833425425480855	0.8801874766647282	GPCalibration	3
3119	12396	0.0907590759075908	1.2944277351951967	0.040443356251571284	0.41661616161616166	0.08042513197184038	0.6955352642522391	0.10031280986380321	6.933663459298786	10.018181818181812	0.02808237409419538	0.8811585499982139	GPCalibration	3
3174	12646	0.09141914191419143	1.2945017661132958	0.04255166397586237	0.36590909090909096	0.08074218113302306	0.6926103131571295	0.10164496526941869	6.814014952155343	9.938628158844764	0.029034829254846448	0.8795460288309621	GPCalibration	3
3221	12896	0.09185918591859188	1.2948544194673681	0.041722133439620834	0.3571717171717172	0.0815402730650026	0.6905849061308061	0.10175801451592498	6.786540690834044	9.886227544910177	0.02897403885695682	0.8791667752244512	GPCalibration	3
3267	13146	0.0917491749174918	1.3007555884527466	0.04230998766543315	0.6253535353535353	0.08175899336439513	0.6912731179843635	0.10206711660439112	6.772730934133429	9.899280575539564	0.029278804652023496	0.8789720204304847	GPCalibration	3
3312	13396	0.09130913091309134	1.3034682976974779	0.04328019141488245	0.6603030303030303	0.08193224031654266	0.6922887095631218	0.10325075866180433	6.704926128733821	9.951807228915658	0.030610741211123477	0.878080127875785	GPCalibration	3
3367	13646	0.0916391639163916	1.3049975981206625	0.043556982973271326	0.37535353535353533	0.08190363342264682	0.691827034261337	0.10345101483413965	6.687484268477457	9.912364945978396	0.030572399333971143	0.8777884367496371	GPCalibration	3
3405	13896	0.09218921892189214	1.3063971561765755	0.04457116677694075	0.37464646464646467	0.08205170068076652	0.6931932147742307	0.10358589827780701	6.691965086938339	9.847255369928407	0.030131454192261667	0.8776793268858463	GPCalibration	3
3446	14146	0.09328932893289332	1.3061001590120194	0.04429900555272913	0.36590909090909096	0.08248064669332812	0.6902547276111445	0.1030465759606076	6.698473201817142	9.719339622641506	0.029040029708809353	0.8776706413582974	GPCalibration	3
3749	8016	0.09328932893289332	1.3122337641740465	0.045380696430617665	0.37464646464646467	0.07960990573770173	0.6935850278533104	0.10676869393019488	6.496146036091579	9.719339622641506	0.03210423231606807	0.8746064387510386	GPCalibration	3
3758	8266	0.09284928492849287	1.3114764933324317	0.04708476525985802	0.4008585858585859	0.07927929297741647	0.6942791763237688	0.1065420300479604	6.51648158019174	9.770142180094785	0.03218635368077233	0.8749643613907347	GPCalibration	3
3771	8516	0.09317931793179313	1.3107974077594382	0.047834235525654606	0.6515656565656566	0.07898061963129993	0.6935711915869402	0.10573964788110604	6.559234927345263	9.73199527744983	0.0312604090439845	0.8755602730242222	GPCalibration	3
3776	8766	0.09273927392739278	1.3113377260990433	0.046679181718679526	0.3833838383838384	0.07880131130643804	0.6948373346841457	0.10636563135801064	6.5325361755756255	9.782918149466187	0.032062650018787525	0.8751980760538197	GPCalibration	3
3787	9016	0.09295929592959296	1.3113763577689197	0.04568345816167257	0.6515656565656566	0.07889053030455559	0.6944568367632015	0.1060912373589479	6.545845387904978	9.757396449704142	0.0316728520307613	0.8753678520396456	GPCalibration	3
3794	9266	0.09295929592959296	1.311048280041939	0.04672221236387514	0.330959595959596	0.07905518733405675	0.6943898544794727	0.1057344060329382	6.567302740256162	9.757396449704142	0.03135541811951828	0.8756852859508888	GPCalibration	3
3805	9516	0.09262926292629259	1.3109192415586728	0.04455473022266842	0.6515656565656566	0.07897883493668836	0.6959334917190207	0.105591156285982	6.590831241909708	9.7957244655582	0.03134651892402247	0.8760242181496849	GPCalibration	3
3815	9766	0.09273927392739278	1.310419372783161	0.044556770824595256	0.330959595959596	0.07882809087773945	0.6953748164333252	0.10524353946487965	6.607292190751297	9.782918149466187	0.03099477444593718	0.87626595162667	GPCalibration	3
3830	10016	0.09284928492849287	1.3124841266827239	0.04674913610221813	0.39212121212121215	0.07881336675536384	0.6945372177658573	0.10579931734210427	6.564666343924101	9.770142180094785	0.03148864235518241	0.8756620727163247	GPCalibration	3
3841	10266	0.09262926292629259	1.3122745196865735	0.04559297998564965	0.36590909090909096	0.07855324733864723	0.6952703733237303	0.10557456407430439	6.585586020837296	9.7957244655582	0.03139288780487151	0.8759778492688358	GPCalibration	3
3852	10516	0.09284928492849287	1.3128419607324917	0.04758955670341803	0.36590909090909096	0.07850452039048797	0.6954472088015962	0.10595616401347493	6.563537055882402	9.770142180094785	0.0315464339083132	0.875604281163194	GPCalibration	3
3860	10766	0.09273927392739278	1.3126318224012499	0.04642831931834557	0.6428282828282827	0.0785889768117655	0.6947306190799942	0.10595857975217841	6.55662449142738	9.782918149466187	0.03170324481097689	0.8755574812616304	GPCalibration	3
3867	11016	0.09262926292629259	1.3127399751527509	0.04701610383404834	0.36590909090909096	0.07866462298152781	0.6946561439925794	0.10598465632087839	6.554308596231547	9.7957244655582	0.031821889119125785	0.8755488479545817	GPCalibration	3
3880	11266	0.09295929592959296	1.3121880354416122	0.047516718817302905	0.634090909090909	0.07874984037201162	0.6938145873608026	0.10547940036139329	6.577725934956556	9.757396449704142	0.031177594021981253	0.8758631100484259	GPCalibration	3
3892	11516	0.09339933993399341	1.3123692225290662	0.045750538527960335	0.6515656565656566	0.07885545284687323	0.6928662636938788	0.1053351269908934	6.577732267354456	9.706713780918728	0.03078364396654007	0.8758170160994666	GPCalibration	3
3894	11766	0.09317931793179313	1.312499854005629	0.04652005003239673	0.39212121212121215	0.07884700604561246	0.6928414589644744	0.10561313063123137	6.560182950959612	9.73199527744983	0.03121367657319371	0.8756070054950131	GPCalibration	3
3900	12016	0.09295929592959296	1.3123558834859117	0.04674260626602038	0.3571717171717172	0.07880900211978902	0.6937174111366282	0.10551746155619396	6.574432334758023	9.757396449704142	0.031221150508291343	0.8758195535621156	GPCalibration	3
3907	12266	0.09306930693069304	1.3130104544793666	0.0465500235486155	0.6428282828282827	0.07890998004288512	0.6938680572831117	0.1060155090471527	6.544967462963355	9.744680851063833	0.03157089990354396	0.875359793165763	GPCalibration	3
3909	12516	0.09317931793179313	1.3129774537516377	0.045436758078059414	0.6428282828282827	0.07890233291053869	0.6937245872534342	0.10588157268892416	6.551891605270819	9.73199527744983	0.03137481609143493	0.8754458659767719	GPCalibration	3
3918	12766	0.09317931793179313	1.3128066909377911	0.046498447177108666	0.6428282828282827	0.07909214520584651	0.6936935146020999	0.10561071812633832	6.568400697477118	9.73199527744983	0.031132094900707216	0.8756885871674996	GPCalibration	3
3921	13016	0.09262926292629259	1.3128426356889995	0.04744017075700238	0.39212121212121215	0.07897259342124675	0.6950036228300842	0.10590266412258925	6.562664202909684	9.7957244655582	0.031715305089129314	0.8756554319845781	GPCalibration	3
3928	13266	0.09295929592959296	1.3130655319732698	0.04517539669316267	0.6428282828282827	0.07881255157414213	0.695016610450689	0.10563271869118676	6.579558105311515	9.757396449704142	0.03120492076765706	0.8758357833027499	GPCalibration	3
3933	13516	0.09306930693069304	1.3140052422457627	0.047207300837834684	0.6428282828282827	0.07821659490125117	0.6946645633670393	0.10667215009862809	6.512145510564462	9.744680851063833	0.032092297558259056	0.8748383955110479	GPCalibration	3
3937	13766	0.09317931793179313	1.3138304247491144	0.048453787025861304	0.6428282828282827	0.07817235845702142	0.6942141639011428	0.10653800911517479	6.516117296228526	9.73199527744983	0.03192446780111312	0.8748962142670939	GPCalibration	3
3940	14016	0.09328932893289332	1.3140195806727155	0.04785735416522481	0.6515656565656566	0.07817898905490828	0.6942240224651943	0.1064933627320166	6.518941694161377	9.719339622641506	0.03179497520206774	0.8749156958650389	GPCalibration	3
3941	14266	0.09328932893289332	1.31395253030789	0.04607558316447283	0.6428282828282827	0.07815623810231362	0.6941898978849252	0.10643416155830195	6.522247065428007	9.719339622641506	0.03174448032531439	0.8749661907417923	GPCalibration	3
3970	14516	0.09328932893289332	1.307821005428402	0.04753561023721204	0.634090909090909	0.07812410437977169	0.6948818293059713	0.10669919157515355	6.512531342062995	9.719339622641506	0.03192023605180985	0.8747904350152969	GPCalibration	3
4012	14766	0.09383938393839386	1.3011214607507637	0.048531501807741816	0.6428282828282827	0.07783580990213564	0.6955463482904998	0.10573702535079615	6.578077508639339	9.656506447831182	0.03054508720821908	0.875615528853387	GPCalibration	3
4061	15016	0.09504950495049502	1.304747491697078	0.04557073868018727	0.3396969696969697	0.07732403646415495	0.6948967441490049	0.10476794800484389	6.632722673129732	9.520833333333336	0.028760214889230556	0.8761902801602744	GPCalibration	3
4104	15266	0.09471947194719477	1.3056641386392522	0.04671955949759675	0.6515656565656566	0.07773714347453715	0.6950028635789823	0.105389143474678	6.594634330109834	9.557491289198602	0.029576435215799904	0.8757040928370055	GPCalibration	3
4148	15516	0.09504950495049502	1.3048599159834469	0.047296099299980486	0.6515656565656566	0.0772377842673794	0.695109533869548	0.10447548655922531	6.653326600929517	9.520833333333336	0.028475326201638965	0.8764751688478661	GPCalibration	3
4195	15766	0.09559955995599556	1.3046136326233917	0.04608751175641407	0.6603030303030303	0.07721302088656859	0.6948904457640854	0.10323187779733872	6.731355280858791	9.460299194476415	0.02693173487380987	0.8774687051701946	GPCalibration	3
500	500	0.11496149614961493	1.4628876763842824	0.05578854552121874	0.3396969696969697	0.14773294782292493	0.6302103486885072	0.13375069917295945	4.711828443405383	7.698564593301438	0.045924594110777664	0.8391139097396074		4
575	750	0.10880088008800881	1.3588534765460702	0.05766644442221996	0.34843434343434343	0.14655842400389124	0.623545080457921	0.13151043112231706	4.741411575770484	8.191102123356925	0.04935972694708542	0.8418393929649058		4
648	1000	0.1061606160616062	1.3682046556257583	0.06714013067973457	0.6777777777777778	0.14513407138548404	0.6090274224355932	0.1400031415369198	4.3500982602950256	8.41968911917098	0.06048559541662549	0.8333537885217682		4
721	1250	0.10660066006600655	1.3702406567648107	0.06987724883599467	0.7039898989898989	0.14284602082701894	0.6103039216503966	0.142209576533044	4.291581035040813	8.380804953560377	0.0619911409181096	0.8314081990158837		4
796	1500	0.1026402640264027	1.366332804371419	0.06533645031169778	0.6952525252525252	0.13786505658681306	0.6149761464496453	0.13347858906326646	4.607301820954652	8.742765273311893	0.056656997398409806	0.8407027385751876		4
881	1750	0.10374037403740377	1.3774982844644148	0.07099886099721078	0.7127272727272727	0.14303183959228208	0.6011006464358819	0.14026118896151016	4.2855807147109894	8.639448568398725	0.06335203486032856	0.8329075911022676		4
961	2000	0.10385038503850386	1.3914386218763284	0.07254069295818467	0.6952525252525252	0.1384993609112608	0.6070971083197282	0.13962975667474156	4.3479063687973145	8.629237288135593	0.062081884226471	0.8340677307350252		4
1031	2250	0.10121012101210125	1.3947818044406854	0.07567568979120128	0.6952525252525252	0.13625721242035457	0.6068570227074296	0.14091138361155064	4.306657185201926	8.880434782608692	0.06522965271898057	0.8335602262689181		4
1110	2500	0.10011001100110006	1.3885517535855811	0.07459714860374922	0.7039898989898989	0.13390391707985658	0.607718403941121	0.13952415692296677	4.35565007052256	8.989010989010994	0.06471769593437277	0.835172293064527		4
1200	2750	0.09988998899889989	1.3936959635549304	0.07121429365158734	0.7127272727272727	0.13067406982795368	0.6138203346484887	0.13648374869165997	4.49738771489354	9.01101321585903	0.061535882060982844	0.8385741289401173		4
1282	3000	0.0997799779977998	1.3963160703872768	0.07269731417586198	0.3396969696969697	0.13219706740549805	0.6149005806123401	0.13962394833500125	4.403976452069688	9.022050716648288	0.06433750743783526	0.835882514564365		4
1353	3250	0.09900990099009899	1.3993059376342258	0.07232138769432495	0.34843434343434343	0.1317348302946378	0.6129585039077069	0.13817991091053458	4.435945137528498	9.100000000000003	0.0638097708295206	0.8371803281803805		4
1422	3500	0.09878987898789882	1.390452022545513	0.07608777544421103	0.6603030303030303	0.1331984943566147	0.6074236678048285	0.1402088537765761	4.33227753771358	9.122494432071267	0.06635032744213148	0.8348597935699696		4
1507	3750	0.09680968096809683	1.406666359855946	0.07968462957406847	0.669040404040404	0.13249622917251813	0.6033795923071975	0.14312569738993147	4.215732068458335	9.329545454545451	0.0708567584533557	0.8323335605785475		4
1591	4000	0.09823982398239828	1.3872560912679766	0.08124371881632603	0.6777777777777778	0.13201872215338173	0.6028345510497426	0.14558030821098092	4.1409072316023	9.179171332586781	0.07205616417139606	0.8297040118462056		4
1671	4250	0.09834983498349836	1.3928454343663188	0.08089906768454616	0.6603030303030303	0.13042981341562968	0.6032301188094519	0.14578748167692068	4.137736051619774	9.167785234899327	0.07212172426935004	0.8295284407471517		4
1753	4500	0.09812981298129808	1.3847404549555085	0.0800476158726983	0.6603030303030303	0.1278347301641681	0.6081062729138529	0.1466257383277131	4.14733647618344	9.19058295964126	0.07256402721357927	0.8293061598051226		4
1819	4750	0.09812981298129808	1.393744781488766	0.08258920336478087	0.669040404040404	0.12785298501502362	0.6059616760025931	0.1472310367721392	4.115719683074733	9.19058295964126	0.07332037672867815	0.8285498102900237		4
1897	5000	0.09878987898789882	1.3950045018651187	0.08553414230311915	0.669040404040404	0.12867906379767666	0.5998854269100116	0.15035385167046367	3.989824139821862	9.122494432071267	0.07623780412753	0.8249723168845712		4
1980	5250	0.09779977997799782	1.3963927344961806	0.08510455489993438	0.6603030303030303	0.12924885063569128	0.5962854884845437	0.14787510358581007	4.032358889530898	9.224971878515182	0.07509636141303289	0.8271038586089693		4
2058	5500	0.09867986798679873	1.4001864191473095	0.08457816892800388	0.6865151515151515	0.12873242355343797	0.6000382137967004	0.14768838111022464	4.062866755570111	9.133779264214041	0.07390281943459075	0.8274173125786106		4
2142	5750	0.09647964796479647	1.3997017620590373	0.0834110855529997	0.7127272727272727	0.12810998244963942	0.6048728266472166	0.1479959132756805	4.087091415291213	9.364880273660207	0.07535940228421947	0.828160949750984		4
2217	6000	0.09504950495049502	1.381807665361322	0.08284941271904964	0.6603030303030303	0.12830259602322072	0.6079280644744766	0.14680299979094685	4.141114727493236	9.520833333333336	0.07506618576175811	0.8298843092877469		4
2292	6250	0.09636963696369638	1.3843664874252188	0.08319276927692765	0.3571717171717172	0.12814483851115613	0.6033404947196789	0.1479903440755869	4.076890951828042	9.376712328767121	0.07558486390125764	0.828045499135046		4
2364	6500	0.09592959295929593	1.391293113790671	0.08744356657888008	0.3571717171717172	0.12729044920107932	0.6023178799723147	0.15072383308819992	3.9961688051010014	9.424311926605505	0.07848484807293384	0.8255855589677702		4
2451	6750	0.09669966996699675	1.3917513552741567	0.08581958195819578	0.3571717171717172	0.12721542572974096	0.6012824150178743	0.1494554163288175	4.023155732910945	9.34129692832764	0.07685931580585356	0.8264410142271498		4
2526	7000	0.09713971397139709	1.3856772314245853	0.08705344978942335	0.39359307359307355	0.1286461145156499	0.5994919158842537	0.1490095255229293	4.023178476546488	9.294450736126846	0.0763003095974571	0.8265599764311458		4
2605	7250	0.09669966996699675	1.3850102970419893	0.08429339600626723	0.6865151515151515	0.12812560915972868	0.6014769654177721	0.14717739825528098	4.086748186528634	9.34129692832764	0.07478276836874478	0.8285175616642585		4
2699	7500	0.09713971397139709	1.3784468582266638	0.08367327843895496	0.6865151515151515	0.1285287632761054	0.6006726469911562	0.14680834596691222	4.091542909464672	9.294450736126846	0.07419825611190958	0.8286620299166935		4
2770	7750	0.09636963696369638	1.3790648617096173	0.0838277494416108	0.6865151515151515	0.12678201827440344	0.6036691587445032	0.1466723829125118	4.115765672836884	9.376712328767121	0.07436224094424501	0.8292681220920586		4
2846	8000	0.09603960396039601	1.385504302114693	0.08502093542687598	0.6865151515151515	0.12637051024377843	0.6046475494279875	0.145714701985966	4.149530151639894	9.41237113402062	0.07365020853333881	0.8303101875062652		4
2909	8250	0.09603960396039601	1.3872987946975224	0.08591750286139717	0.6865151515151515	0.12581263365083864	0.6058708156171471	0.14813807164763085	4.089906186022887	9.41237113402062	0.07572335673210269	0.8282370393075013		4
2997	8500	0.09636963696369638	1.333726227955076	0.08550320032003196	0.6603030303030303	0.12386012450873961	0.6079539619829074	0.14663645732268696	4.145994612001905	9.376712328767121	0.07391685255792341	0.8297135104783802		4
3063	8750	0.09724972497249729	1.3321275339542467	0.08492443133202204	0.6603030303030303	0.12402055874364473	0.6089361179373933	0.14578649407309194	4.17690350405227	9.282805429864249	0.07238992762454746	0.8303603474029553		4
3140	9000	0.09669966996699675	1.33228091006094	0.08379295151737391	0.36590909090909096	0.12315741697406737	0.6103051384109737	0.14572243529942436	4.1881343607588235	9.34129692832764	0.07261481843567957	0.8306855115973237		4
3216	9250	0.09636963696369638	1.3339817917714687	0.08508757542420904	0.6777777777777778	0.12369267690718845	0.6109272496366132	0.1454998156978161	4.198818030844991	9.376712328767121	0.07260321402202288	0.8310271490142808		4
3291	9500	0.0962596259625963	1.336067326043071	0.08567852340789629	0.669040404040404	0.12433477279856268	0.6089522240443216	0.14706349335588836	4.1407436349324245	9.388571428571424	0.07428970317710026	0.8294506708603034		4
3365	9750	0.09515951595159511	1.3313601568600073	0.08674738584969602	0.6952525252525252	0.12366881157059648	0.6090994189141066	0.14769623966776865	4.124000856651659	9.50867052023122	0.07567993112284878	0.8291605529255561		4
3430	10000	0.09416941694169412	1.3323523052707305	0.08737190385705233	0.669040404040404	0.12394420559921018	0.6097564913719828	0.14809987175496744	4.117197970169957	9.61915887850468	0.07673297991374972	0.829097603144556		4
3512	10250	0.0935093509350935	1.3333407649590518	0.08708833661143889	0.6952525252525252	0.12363666965101978	0.6102545913844059	0.1476270986066241	4.133757265056914	9.694117647058825	0.07675807368997115	0.8297325753749354		4
3589	10500	0.09339933993399341	1.3326204400452568	0.08704059294818364	0.7039898989898989	0.12375156489368545	0.6097737885078803	0.14620236085785554	4.170751996958035	9.706713780918728	0.07559468750125381	0.8310059725647527		4
3677	10750	0.09317931793179313	1.3343668216788185	0.08570838194930598	0.6603030303030303	0.12255016235643915	0.6125544242170621	0.1465457520452715	4.179953466190063	9.73199527744983	0.07581331537924334	0.8310073666889636		4
3759	11000	0.09295929592959296	1.318356448371119	0.08692483692813721	0.6515656565656566	0.12285416738239553	0.6122037770359533	0.14736415297669925	4.154360233948842	9.757396449704142	0.07675525299202472	0.8302854510783824		4
3840	11250	0.09295929592959296	1.318138542419641	0.08608902556922352	0.6777777777777778	0.12213128146410616	0.6130074148408534	0.14753892681296932	4.154885955066927	9.757396449704142	0.07683907437100229	0.8302016296994047		4
3921	11500	0.09284928492849287	1.3107825857218938	0.08571207676323184	0.7302020202020202	0.12310494021880716	0.6126205978325788	0.1464162400566563	4.184102785288866	9.770142180094785	0.07594021242425644	0.8312105026472506		4
3999	11750	0.0925192519251925	1.311170091580589	0.0858439010567723	0.7302020202020202	0.12318320020563657	0.6120766834681943	0.14682331783838026	4.168797521262626	9.80856123662307	0.07661045743146837	0.8308702906433392		4
4073	12000	0.09339933993399341	1.3118959129094405	0.08358513629140688	0.7302020202020202	0.12260024043221003	0.6140715346402195	0.1463255002042209	4.196613261415019	9.706713780918728	0.07530491906198437	0.8312957410040223		4
4150	12250	0.09328932893289332	1.3116240555663414	0.08380057450189457	0.6952525252525252	0.12287571043046022	0.6142736113579285	0.14602044225278016	4.206764490512512	9.719339622641506	0.07509312019976794	0.8316175508673387		4
4219	12500	0.0925192519251925	1.3115493883893952	0.08399037681545928	0.6865151515151515	0.12241972567942282	0.6172818770352926	0.14584115160728506	4.2325631019253285	9.80856123662307	0.07523757987038654	0.8322431682044209		4
4303	12750	0.09229922992299233	1.3116313708191747	0.08329942438688309	0.6777777777777778	0.12287174490253802	0.616466694259036	0.1449963115635907	4.251602593274751	9.83432657926102	0.07471386251131522	0.8329869075656924		4
4384	13000	0.09185918591859188	1.3113735811108203	0.08346082386016375	0.7127272727272727	0.12342928296459281	0.6163305793439701	0.14527158493497075	4.242609314270673	9.886227544910177	0.07531143013046956	0.8328293839509385		4
4463	13250	0.09185918591859188	1.3115675280624026	0.08304551010656616	0.6777777777777778	0.12241066148776257	0.6169959378874025	0.14601640874165764	4.2255246735936	9.886227544910177	0.07592671573447773	0.8322140983469304		4
4544	13500	0.09196919691969196	1.3071752601112063	0.084036970363703	0.6777777777777778	0.12309866138000167	0.6138495538525084	0.1461068466947589	4.201374321183869	9.873205741626794	0.07621426684244696	0.8318165362378611		4
4632	13750	0.09108910891089106	1.3072632882079267	0.08493721038770538	0.669040404040404	0.12163021905829532	0.6153313494311383	0.14655792162234255	4.198554009361251	9.97826086956522	0.07715810683331262	0.8317527842557964		4
4702	14000	0.09086908690869089	1.309042686738889	0.0867110322143325	0.669040404040404	0.12072692488885978	0.615735735672387	0.14791348037031773	4.162810138270188	10.004842615012103	0.07852137338997953	0.8306095397013296		4
4778	14250	0.09009900990099007	1.3087081650881456	0.0865395483992843	0.669040404040404	0.12093598138419405	0.6161169593670444	0.14747228125386808	4.177849248201578	10.098901098901102	0.078673646702875	0.8312273433961349		4
4868	14500	0.08998899889988998	1.309319971445613	0.08579889655632225	0.6603030303030303	0.12029839564913289	0.6165534967011932	0.14692627739218234	4.196346001848672	10.112469437652813	0.0782214968412053	0.8317895042589047		4
4951	14750	0.09042904290429044	1.3099533458002364	0.08567951795179511	0.6603030303030303	0.12073075661352715	0.6156746150154885	0.1464100193973495	4.205139904698587	10.05839416058394	0.07749543529533047	0.832075521800379		4
5024	15000	0.09119911991199114	1.312219965785246	0.08528032247669205	0.6603030303030303	0.12017242864026918	0.6146125526026869	0.1460186424344239	4.209137561861019	9.96501809408927	0.07664974686943331	0.8321511332185756		4
5089	15250	0.0907590759075908	1.310666504175094	0.08411481703725923	0.6603030303030303	0.11937692411912593	0.6163350386782906	0.14545420424544334	4.237313330856153	10.018181818181812	0.07631491652134204	0.8329260075710672		4
5156	15500	0.09108910891089106	1.310262788049994	0.08659619295262855	0.6603030303030303	0.1187449599748438	0.6163296755620497	0.14579711436510548	4.227310521514407	9.97826086956522	0.07637566419352305	0.8325352268955858		4
5238	15750	0.09119911991199114	1.3104495296817589	0.0869340600726739	0.669040404040404	0.1180410158812681	0.6171796621006478	0.1455182492100069	4.241252663849436	9.96501809408927	0.0759608709397613	0.8328400091482475		4
500	500	0.11496149614961493	1.4628876763842824	0.05578854552121874	0.3396969696969697	0.14773294782292493	0.6302103486885072	0.13375069917295945	4.711828443405383	7.698564593301438	0.045924594110777664	0.8391139097396074	GPCalibration	4
750	1301	0.11496149614961493	1.4425822696872679	0.04822297880800286	0.6952525252525252	0.12192959877918595	0.6506966433886807	0.12626319266142072	5.1534942976893285	7.698564593301438	0.03694272746094153	0.8480957763894436	GPCalibration	4
831	1551	0.1061606160616062	1.4563264605383355	0.05250356569593343	0.6865151515151515	0.118140789209393	0.6453149863296493	0.12247922613477495	5.268770931158162	8.41968911917098	0.04096971953101591	0.8528696644073779	GPCalibration	4
907	1801	0.10847084708470844	1.4840375705322855	0.05805043711126889	0.36590909090909096	0.12146255604477646	0.6326406128999718	0.12674925700206288	4.991276697501077	8.219066937119678	0.04437759454624264	0.8471515583690489	GPCalibration	4
988	2051	0.10649064906490646	1.5000250645057556	0.055469398853401304	0.6865151515151515	0.1150359385891533	0.6417992420968683	0.12502985331247943	5.133168000228385	8.390495867768598	0.043369725220482894	0.8501396257146107	GPCalibration	4
1055	2301	0.10539053905390539	1.4134861166964556	0.05567959966322119	0.6515656565656566	0.11580595492503905	0.6392790791190103	0.1266648586127314	5.047012139914509	8.488517745302714	0.04594161413011222	0.8486678468159824	GPCalibration	4
1145	2551	0.10319031903190323	1.3863094967039267	0.06031346800899559	0.6952525252525252	0.11354924638438585	0.6370714845923117	0.12710999453241612	5.011970041662169	8.690831556503195	0.04825386390326376	0.848555817064833	GPCalibration	4
1227	2801	0.10319031903190323	1.3905768303730812	0.061138561125653135	0.37464646464646467	0.11073769854016184	0.6330831358716832	0.12496913214062112	5.065916078854643	8.690831556503195	0.04674547676157362	0.8500642042065232	GPCalibration	4
1304	3051	0.10110011001100105	1.3883129726994305	0.06505873721021077	0.330959595959596	0.11207178551231183	0.6355119767543327	0.12843904036274845	4.94796578173946	8.891186071817197	0.05120350848919539	0.8476963814998035	GPCalibration	4
1371	3301	0.10176017601760179	1.3891603163319581	0.06215777490041453	0.6865151515151515	0.11060205364998386	0.635668465241014	0.12740799668007213	4.989235227025893	8.827027027027023	0.0497572016000936	0.8484826223823047	GPCalibration	4
1447	3551	0.10132013201320134	1.3743459919505892	0.06179361778638337	0.6952525252525252	0.11140282771743756	0.630003421733469	0.1282287582073232	4.913121132428538	8.869706840390878	0.05140457363906471	0.847275294347734	GPCalibration	4
1534	3801	0.1007700770077008	1.3795433357314142	0.06481834710262918	0.6777777777777778	0.10912969170010621	0.6302801266587337	0.12998007166731665	4.849052001386278	8.923580786026198	0.05336859293611068	0.8458613300561885	GPCalibration	4
1602	4051	0.09966996699669972	1.3666615264997966	0.06484671047834359	0.7127272727272727	0.11015472789865512	0.631977364935175	0.13172382708844402	4.797745244000868	9.033112582781452	0.055605754484109676	0.8447242785191906	GPCalibration	4
1694	4301	0.1007700770077008	1.3732477199055806	0.06868222015350464	0.7214646464646465	0.10887747107307715	0.6290260700018332	0.1337341227907964	4.703557004563706	8.923580786026198	0.05687071942467442	0.8423592035676248	GPCalibration	4
1779	4551	0.10198019801980196	1.344360548054748	0.06646827639123705	0.49363636363636365	0.10688765036439296	0.6303732609833963	0.13263156490341851	4.752814772580194	8.805825242718448	0.054820181669416615	0.8431996203107814	GPCalibration	4
1858	4801	0.10385038503850386	1.343264992497461	0.06907849869759652	0.6777777777777778	0.11024069386442026	0.6203927805474218	0.13457936363113807	4.609865612441338	8.629237288135593	0.05617521576484978	0.8399743991966464	GPCalibration	4
1935	5051	0.10286028602860287	1.3468295111856543	0.070286283750245	0.330959595959596	0.10993333990540363	0.6204468305443872	0.1350962903864262	4.592626701811544	8.721925133689838	0.057380908860539453	0.8397588051108577	GPCalibration	4
2249	5493	0.10132013201320134	1.335411661333383	0.04747345531451608	0.3357070707070706	0.11355819191532933	0.6391870610071666	0.10618639250392581	6.019481836936265	8.869706840390878	0.030665055795046137	0.8680148121917526	GPCalibration	4
2306	5743	0.09966996699669972	1.3343850150159988	0.047720683414015884	0.3134848484848485	0.11268866963474214	0.6415243751696075	0.10692903382611617	5.999534010686278	9.033112582781452	0.032330707252945	0.8679993257503553	GPCalibration	4
2372	5993	0.09691969196919692	1.3240281640182958	0.04890069665576465	0.241998556998557	0.1137000388182684	0.6448085838820059	0.10793548675945204	5.974018399704296	9.317820658342793	0.03497976330124253	0.8681005447295604	GPCalibration	4
2421	6243	0.09724972497249729	1.3195933495202588	0.048598571782716295	0.3269696969696969	0.1122786321444177	0.6432603621470303	0.10798578220548301	5.956898667668942	9.282805429864249	0.03492730128055209	0.8678229737469506	GPCalibration	4
2473	6493	0.09757975797579754	1.3216754585815589	0.04773763285863734	0.27499702911467616	0.11166400169236593	0.6448941364093617	0.10854514245151413	5.941252845077139	9.248027057497186	0.03502471997081044	0.8673955220533921	GPCalibration	4
2545	6743	0.09724972497249729	1.3227110076150106	0.05071173217341894	0.330959595959596	0.11084400130829936	0.6406874458153229	0.10851298222450467	5.904246963647095	9.282805429864249	0.0356534466483542	0.8670968283791485	GPCalibration	4
2605	6993	0.09735973597359737	1.3226014622937767	0.04938018506995462	0.34843434343434343	0.11166451610701876	0.6367116277254138	0.10906199752091372	5.838070475495536	9.271186440677965	0.03645367427085872	0.8661865897555439	GPCalibration	4
2665	7243	0.09867986798679873	1.322832756718455	0.05050782935605288	0.3134848484848485	0.1089893487760109	0.6404670030744111	0.10648364194563358	6.01469851492691	9.133779264214041	0.03277465090240142	0.8685454811107999	GPCalibration	4
2725	7493	0.09999999999999998	1.3268654404128561	0.04773391082539076	0.30474747474747477	0.10916431058312898	0.6415811977910871	0.10732505467144757	5.977925655431988	9.000000000000002	0.03243442942519412	0.8675655705748059	GPCalibration	4
2782	7743	0.09878987898789882	1.323371966183534	0.04908695769612086	0.6865151515151515	0.10789285093917557	0.6446721705209059	0.10862217616830837	5.934995902880793	9.122494432071267	0.034204318816612594	0.8670058021954886	GPCalibration	4
2842	7993	0.09999999999999998	1.3285033340859247	0.050049395841355405	0.6865151515151515	0.10784496770723682	0.6416568844503346	0.1084628718195034	5.915912732959319	9.000000000000002	0.033450896192519605	0.8665491038074804	GPCalibration	4
2891	8243	0.09999999999999998	1.3311301701507723	0.04995463459166655	0.6952525252525252	0.1088218401275625	0.6411373927709243	0.10915647664182486	5.873562545213771	9.000000000000002	0.03412708970054995	0.86587291029945	GPCalibration	4
2958	8493	0.09878987898789882	1.3354367028402192	0.0507645876628539	0.3396969696969697	0.10816376352897361	0.6413768392312413	0.10953309640933839	5.855552890008137	9.122494432071267	0.03535079473659462	0.8658593262755065	GPCalibration	4
3011	8743	0.09900990099009899	1.336761858632262	0.05266131080203124	0.36590909090909096	0.10663140114961309	0.6419660670355959	0.11049263462912019	5.810034933010879	9.100000000000003	0.03599177307815822	0.8649983259317428	GPCalibration	4
3068	8993	0.09812981298129808	1.3391766952550157	0.05214514109945666	0.330959595959596	0.10663015718981961	0.6424027978101226	0.11052491618766443	5.812289391103112	9.19058295964126	0.0366402604246253	0.8652299265940766	GPCalibration	4
3134	9243	0.0997799779977998	1.3398127954673367	0.05159610148006666	0.37464646464646467	0.1065195546624333	0.6406561669162711	0.11057551167442321	5.7938340706268585	9.022050716648288	0.035617631313393516	0.8646023906888067	GPCalibration	4
3189	9493	0.09845984598459845	1.3439746665454844	0.05415066190673345	0.2984848484848485	0.10581418989078614	0.6417633493930415	0.11205793790469158	5.7270672778119405	9.156424581005588	0.03783681005744505	0.8637033439579566	GPCalibration	4
3239	9743	0.09911991199119907	1.3470944150971136	0.05306538545191383	0.39212121212121215	0.10670452996476247	0.6407336249897833	0.1117470220973603	5.733787021470156	9.088790233074366	0.03716120658300211	0.8637188814257988	GPCalibration	4
3283	9993	0.09933993399339935	1.3470767961917054	0.05279951513669879	0.3571717171717172	0.10667605210315219	0.6384774323906771	0.11152430391527673	5.725007105856661	9.066445182724252	0.03701918093570837	0.8636408850708923	GPCalibration	4
3338	10243	0.09834983498349836	1.3520199912022184	0.05384279234841268	0.3396969696969697	0.10612145117423957	0.6403995549405095	0.11176874459786688	5.729683707592897	9.167785234899327	0.037793116458449	0.8638570485580528	GPCalibration	4
3398	10493	0.09757975797579754	1.349543674051786	0.0530626366689674	0.330959595959596	0.10607706187081258	0.6400200595782286	0.11097202444441312	5.76740005224308	9.248027057497186	0.037690398643743926	0.8647298433804584	GPCalibration	4
3465	10743	0.09691969196919692	1.3525513727598473	0.05325683386524034	0.669040404040404	0.105442612979334	0.6403315115667316	0.11131071188368136	5.752649504531711	9.317820658342793	0.038461779115825045	0.864618528914978	GPCalibration	4
3749	7997	0.09636963696369638	1.3503798024572984	0.04573326455122681	0.3571717171717172	0.0940636902620492	0.6622528668593821	0.1022541391555355	6.476538478819429	9.376712328767121	0.028578876529675445	0.875051486506628	GPCalibration	4
3751	8247	0.0961496149614961	1.3506407717279163	0.045636610732204715	0.4008585858585859	0.09417293573149497	0.6629497017477737	0.10250564490074507	6.467445791787365	9.400457665903895	0.028907408050271463	0.8749429769882324	GPCalibration	4
3755	8497	0.0962596259625963	1.3511845803858629	0.045696772060864525	0.3571717171717172	0.093966168410635	0.6629684534933442	0.10282883647933497	6.447300934174995	9.388571428571424	0.029113475783394974	0.8746268982540087	GPCalibration	4
3756	8747	0.0962596259625963	1.3511213381281435	0.04704617891689583	0.3571717171717172	0.09400979759594806	0.6626657126201967	0.10284704549501836	6.443215839897846	9.388571428571424	0.029159073729252305	0.8745813003081514	GPCalibration	4
3760	8997	0.0961496149614961	1.3515363047923006	0.04769363391738229	0.3571717171717172	0.09402965360438872	0.6628360337289839	0.10309735702198844	6.42922430676487	9.400457665903895	0.0294531564151293	0.8743972286233745	GPCalibration	4
3765	9247	0.09636963696369638	1.3500267392898395	0.046212859776619694	0.4008585858585859	0.0940950782466667	0.6624071905881475	0.10280339678514061	6.443436805620152	9.376712328767121	0.029060330279199978	0.8745700327571037	GPCalibration	4
3771	9497	0.09636963696369638	1.3497890420544634	0.04716345919292725	0.3571717171717172	0.09396004126651278	0.6626444385554427	0.10247799742531682	6.466211823063385	9.376712328767121	0.028743426037072	0.8748869369992316	GPCalibration	4
3773	9747	0.09636963696369638	1.3496197792647457	0.048896053573117146	0.4008585858585859	0.09391051049506664	0.6629016044428782	0.10235352607672654	6.476587860255561	9.376712328767121	0.028606166963946147	0.8750241960723575	GPCalibration	4
3779	9997	0.0962596259625963	1.3541265100838016	0.04775983434445321	0.38317650186071245	0.09389477018840518	0.6627149461674233	0.10227730692647392	6.479589325165182	9.388571428571424	0.028639438779371584	0.8751009352580322	GPCalibration	4
3781	10247	0.09636963696369638	1.3540643465844902	0.04581842894066879	0.634090909090909	0.09382966521227382	0.662656405178533	0.10221350464508383	6.483061191175043	9.376712328767121	0.028503269110926696	0.8751270939253769	GPCalibration	4
3782	10497	0.0961496149614961	1.3540670487436288	0.04525117324760073	0.3571717171717172	0.09377205246126127	0.6630455352980873	0.10229287037294169	6.481835272397194	9.400457665903895	0.02870587735242694	0.875144507686077	GPCalibration	4
3783	10747	0.09603960396039601	1.3540107473134266	0.04627787955044427	0.4270707070707071	0.09378983063993111	0.6632476429773673	0.10235420048712335	6.479925980769172	9.41237113402062	0.02882610264944456	0.8751342933901595	GPCalibration	4
3815	10997	0.09636963696369638	1.298803581799921	0.04793505259808843	0.34843434343434343	0.09511559327596857	0.6600876620596435	0.10297552947666377	6.410140986060499	9.376712328767121	0.029439406727950326	0.8741909563083533	GPCalibration	4
3864	11247	0.09603960396039601	1.2963909027308227	0.04866000209388389	0.36590909090909096	0.09460849873452351	0.6623006648823635	0.10358860213059504	6.393566968375492	9.41237113402062	0.03003290024915249	0.8739274957904514	GPCalibration	4
3908	11497	0.09581958195819584	1.292131230486505	0.04782253768851858	0.3571717171717172	0.09539813276552554	0.6592129166959969	0.10406199101556701	6.334809763512816	9.436280137772673	0.030925308439464436	0.8732551096023397	GPCalibration	4
3969	11747	0.09581958195819584	1.2912879793129766	0.050006488817947815	0.36590909090909096	0.09573687394920978	0.6556958287958875	0.10429208508354454	6.287110170159449	9.436280137772673	0.03147036088233601	0.8727100571594681	GPCalibration	4
4013	11997	0.09592959295929593	1.292659541620607	0.050062340529367255	0.39212121212121215	0.0956953666070175	0.6566874393801391	0.10475093930500495	6.269036284897188	9.424311926605505	0.03170646557415285	0.8723639414665513	GPCalibration	4
4069	12247	0.09603960396039601	1.293715347813966	0.04987584911915176	0.6777777777777778	0.09550159160382944	0.6572193446062614	0.10501862223774586	6.258121946395553	9.41237113402062	0.03181358977846993	0.8721468062611339	GPCalibration	4
4115	12497	0.09603960396039601	1.2942172115480284	0.047132765851110786	0.6865151515151515	0.0947433255726051	0.6603540107177099	0.10458882667562468	6.313810296063022	9.41237113402062	0.031124019520027205	0.8728363765195768	GPCalibration	4
4166	12747	0.09482948294829485	1.2939203083095188	0.047717201401429335	0.6777777777777778	0.09366306470973691	0.6630408289538329	0.10527192007423747	6.29836359483382	9.545243619489556	0.03241321934132253	0.8727572977103826	GPCalibration	4
4212	12997	0.09482948294829485	1.2953016645632744	0.04764545785754974	0.6865151515151515	0.09332858402234308	0.663239442063419	0.10544740102014394	6.289765661808188	9.545243619489556	0.03255322514137261	0.8726172919103325	GPCalibration	4
4257	13247	0.09482948294829485	1.2954694680359589	0.050202153548688164	0.6777777777777778	0.09259034511797105	0.6648124989046182	0.10557471047614385	6.297080957232105	9.545243619489556	0.03251928974058642	0.8726512273111189	GPCalibration	4
4309	13497	0.09482948294829485	1.2909883397322643	0.05183060331496107	0.40156565656565657	0.0934020800067216	0.661202049088383	0.10668067735878888	6.197955107321128	9.545243619489556	0.03386275544487663	0.8713077616068285	GPCalibration	4
4373	13747	0.09394939493949395	1.2935619633883004	0.0513491914615145	0.669040404040404	0.09193736951564839	0.6627493974611927	0.1058858663858884	6.259092172376261	9.644028103044496	0.033673048418296846	0.8723775566422092	GPCalibration	4
4414	13997	0.0935093509350935	1.2931560824838069	0.05355668327148606	0.6603030303030303	0.09223773703062388	0.6603424754820972	0.1061043815992898	6.223517497853427	9.694117647058825	0.03443443346736693	0.8720562155975395	GPCalibration	4
4461	14247	0.09218921892189214	1.2931075747933676	0.04964190089709368	0.6603030303030303	0.09230451473632684	0.6625086124206347	0.10625242774508732	6.235232704612403	9.847255369928407	0.03538094791462806	0.8724298331634798	GPCalibration	4
4518	14497	0.09240924092409242	1.2970367484978393	0.05010241197730878	0.6515656565656566	0.09211458323719916	0.6625493629062428	0.10607334600651322	6.246143709519263	9.821428571428571	0.0350455049188658	0.8725452541570418	GPCalibration	4
4570	14747	0.09328932893289332	1.2966451211549628	0.05269787945576944	0.6603030303030303	0.09165103355946969	0.6619809997345106	0.1058732142150726	6.2525824368546274	9.719339622641506	0.03424060987742168	0.872470061189685	GPCalibration	4
4608	14997	0.09317931793179313	1.2973370925246128	0.051277703053073054	0.4103030303030303	0.09188717100834816	0.6615523025514131	0.1063876876981471	6.218316394171756	9.73199527744983	0.034831563194145224	0.8719891188740616	GPCalibration	4
4650	15247	0.09284928492849287	1.2981517598254784	0.05095693977373761	0.37464646464646467	0.091519687530248	0.6614285125137681	0.10593388635189056	6.243785962091854	9.770142180094785	0.03468483633620122	0.8724658787353059	GPCalibration	4
4699	15497	0.09273927392739278	1.287629994056732	0.052313675585111845	0.669040404040404	0.09198920316050554	0.6628337390057355	0.10606290704694986	6.249439671800861	9.782918149466187	0.0347559903668163	0.872504735705791	GPCalibration	4
4760	15747	0.09394939493949395	1.2866806294795379	0.052440505423707935	0.3928282828282828	0.09189869346053013	0.6605867830344317	0.10574504061872225	6.246976493358822	9.644028103044496	0.033748629463629456	0.8723019755968766	GPCalibration	4
4801	15997	0.09284928492849287	1.2864071240682147	0.05227127853074845	0.3396969696969697	0.09049438416016167	0.6635467083274577	0.1054532459612812	6.292330807636677	9.770142180094785	0.034052150095528096	0.873098564975979	GPCalibration	4
500	500	0.12827282728272826	1.5112352623446612	0.06365539331710944	0.7214646464646465	0.1773421563611882	0.5867506530772916	0.15360854241391933	3.819778795219678	6.795883361921098	0.05864057520349557	0.8130865975137762		5
577	750	0.11771177117711773	1.4436548654941348	0.06772341123001184	0.24505772005771997	0.17480533342720495	0.5998908010135302	0.15317985968851408	3.91625114576673	7.495327102803737	0.06453457839575417	0.8177536504271281		5
658	1000	0.10781078107810782	1.4214444888194133	0.06247610316587212	0.419040404040404	0.15150184616714202	0.6333592328612148	0.14431245722525635	4.388804993269629	8.275510204081632	0.06047106489470169	0.8317181540271904		5
732	1250	0.1044004400440044	1.4273647354877332	0.07119065239857314	0.6777777777777778	0.15020102417834066	0.617632225771968	0.14808666840458928	4.1707483355931	8.578503688092729	0.06814527890254826	0.8274542810534473		5
814	1500	0.10385038503850386	1.362920907670455	0.06884418997455295	0.6777777777777778	0.1449278795860325	0.6179722226550993	0.14513959568135992	4.257778311659336	8.629237288135593	0.06589013951968581	0.8302594754418102		5
885	1750	0.10297029702970295	1.3388999406003272	0.07230360813859159	0.6777777777777778	0.14575246196147007	0.6097192083058418	0.1480258925517273	4.119003762080184	8.711538461538463	0.07000065444362118	0.8270290485266759		5
957	2000	0.09922992299229927	1.3373688695743986	0.07247684212865728	0.330959595959596	0.14132581777563935	0.6180540868040991	0.14550190556946815	4.247738779675408	9.077605321507757	0.06973430324593044	0.8310357737617703		5
1034	2250	0.09834983498349836	1.3322462826959458	0.0757750663955284	0.3357070707070706	0.14266602639896747	0.6104966228963881	0.1460122403430771	4.181133180765784	9.167785234899327	0.07160971847992179	0.8300404465365798		5
1116	2500	0.09922992299229927	1.3366035878375921	0.07434050627284947	0.36590909090909096	0.142070242426923	0.6099362707330788	0.14574270328408354	4.18502097867763	9.077605321507757	0.0707567368854608	0.8300133401222399		5
1195	2750	0.09900990099009899	1.3434301122183248	0.07317064484226195	0.7039898989898989	0.1396872276597257	0.6135244178391176	0.14444607193459982	4.247428882087567	9.100000000000003	0.06939948878868722	0.8315906102212137		5
1267	3000	0.09944994499449944	1.3382990068293006	0.07179161805069392	0.6952525252525252	0.1382988329483522	0.6125122341959736	0.14401457537636994	4.253126689400879	9.055309734513276	0.06877802577753625	0.8317720292279643		5
1347	3250	0.09845984598459845	1.3428042380682987	0.07296815792690374	0.7127272727272727	0.13740403358999057	0.6148753095045004	0.1455032662593156	4.2258522802414005	9.156424581005588	0.07063650879962194	0.8309036452157796		5
1423	3500	0.09944994499449944	1.3507996769927713	0.07525693124868038	0.6865151515151515	0.13819274435830958	0.6107581204076734	0.14659831360374914	4.166201543481151	9.055309734513276	0.07127925790008294	0.8292707971054176		5
1502	3750	0.09779977997799782	1.349823477418983	0.0737262337344845	0.6777777777777778	0.13449090945232167	0.6151688430740193	0.14369915514323622	4.280949616306597	9.224971878515182	0.06948203188524497	0.8327181881367571		5
1570	4000	0.09779977997799782	1.3303433703567098	0.07322493916058267	0.7039898989898989	0.13397959121161102	0.6183475282122421	0.1454568121806494	4.2510730088343225	9.224971878515182	0.07075691574398485	0.8314433042780173		5
1655	4250	0.09658965896589655	1.3305164039889625	0.07405509995443985	0.7127272727272727	0.13406072867580288	0.615765295977677	0.14347473894444032	4.2918028672359405	9.353075170842828	0.07014000289805761	0.8332703381360457		5
1730	4500	0.09592959295929593	1.3334737053834882	0.07466231067551196	0.7214646464646465	0.13467838902514423	0.6145545549111853	0.14194943139990046	4.329390747468794	9.424311926605505	0.06937831192099322	0.8346920951197108		5
1812	4750	0.0962596259625963	1.3311641635677491	0.072036903690369	0.6865151515151515	0.13419791970781886	0.6163147001746131	0.14085721424077585	4.375457114472736	9.388571428571424	0.06797212896976754	0.8357682450676361		5
1886	5000	0.0961496149614961	1.3324167846031132	0.07039062795168403	0.6865151515151515	0.1340338990348056	0.6181155009077892	0.13992500798592786	4.417476974308642	9.400457665903895	0.0670397049305804	0.8368106801079235		5
1961	5250	0.09768976897689774	1.3340869306598842	0.0715771966085497	0.6865151515151515	0.13369722095076217	0.6177009090789368	0.14052203970168325	4.395758205547437	9.23648648648648	0.06645141500232232	0.8358588160207799		5
2046	5500	0.09779977997799782	1.3407311113072726	0.07237153715371532	0.669040404040404	0.1346699076114932	0.6178787826721508	0.1427229365012795	4.329218539212241	9.224971878515182	0.06833625571523114	0.833863964306771		5
2123	5750	0.097029702970297	1.3429866661847236	0.07439707859674852	0.669040404040404	0.13325955130360598	0.6165272568177962	0.14399236684830477	4.281666246012224	9.306122448979595	0.07019937366090093	0.8327709233688021		5
2189	6000	0.09768976897689774	1.3442698804826716	0.07398524296874127	0.6865151515151515	0.1327013588649814	0.6149869518276554	0.1434682912311031	4.286570548449731	9.23648648648648	0.06937497375737617	0.8329352572657263		5
2272	6250	0.09779977997799782	1.3421543306431243	0.07333772266115494	0.34837662337662334	0.13174441468416717	0.6154229430427159	0.14084624963131176	4.369466312760807	9.224971878515182	0.06688328898365381	0.8353169310383484		5
2347	6500	0.09746974697469746	1.34243656609845	0.0716807402962518	0.669040404040404	0.13185007034250043	0.6146045834705498	0.14079615538009232	4.365208565612942	9.259593679458241	0.06716743649982074	0.8353628165254817		5
2421	6750	0.09691969196919692	1.3420888171813317	0.07170052560811631	0.37464646464646467	0.13116345177312877	0.6158696215823483	0.13970550227397413	4.408341916087003	9.317820658342793	0.06647539401023154	0.8366049140205717		5
2478	7000	0.09669966996699675	1.3415337955714421	0.07144685024057956	0.32222222222222224	0.13066900827806813	0.616763986862153	0.13848174121985293	4.4537567294375755	9.34129692832764	0.06544972857033882	0.8378506014626644		5
2550	7250	0.09647964796479647	1.3464997133244607	0.07166568323499012	0.6777777777777778	0.1299507604427714	0.6193150038297283	0.13808608990439142	4.484991965943362	9.364880273660207	0.06501229901277174	0.8385080530224318		5
2625	7500	0.09691969196919692	1.3497090879464366	0.07096030714182526	0.3396969696969697	0.12933347876045628	0.621258164380132	0.1385410978007926	4.48428787011227	9.317820658342793	0.0649015873517943	0.8381787206790088		5
2698	7750	0.097029702970297	1.354970817099377	0.06990860197130819	0.6515656565656566	0.1292011794325833	0.6191062643290218	0.1376086256816396	4.499036751964495	9.306122448979595	0.06418480467070414	0.8387854923589988		5
2767	8000	0.09603960396039601	1.3575434470532974	0.07000779522396681	0.6515656565656566	0.12834503531543698	0.6209435701149679	0.13744358021429884	4.51780700958755	9.41237113402062	0.06460837864802274	0.8393520173915812		5
2844	8250	0.09592959295929593	1.3566294180988636	0.06976133724483555	0.32222222222222224	0.12833650861992482	0.61890964284882	0.13757261971133913	4.498785035477577	9.424311926605505	0.06500358418301584	0.8390668228576882		5
2918	8500	0.09559955995599556	1.3461295145633243	0.07072215554888818	0.6952525252525252	0.12634676575101336	0.6177879047257044	0.13733083638625856	4.498537407782953	9.460299194476415	0.06514181702142957	0.8392586230225748		5
2987	8750	0.0952695269526953	1.347938657883614	0.06985694124968049	0.6952525252525252	0.12584370932033437	0.6193429948380859	0.1359815145162275	4.554611684106342	9.49653579676674	0.06402210581426537	0.8407083672330393		5
3058	9000	0.0952695269526953	1.3486601513762284	0.06956445644564453	0.6952525252525252	0.125847249467139	0.6201938424640646	0.13617805837683716	4.55428612991265	9.49653579676674	0.06411886518341349	0.8406116078638913		5
3121	9250	0.09449944994499448	1.3521112318638573	0.06994213310219906	0.6952525252525252	0.1257475994980859	0.6216644020973885	0.13604732208311207	4.569471802742359	9.582072176949943	0.0644439809311814	0.8410565691238242		5
3198	9500	0.09394939493949395	1.3524712461410828	0.07041763065195404	0.6952525252525252	0.12365937404477255	0.6243768317253781	0.13663619996304086	4.569629658130625	9.644028103044496	0.06513948609484396	0.8409111189656621		5
3284	9750	0.09339933993399341	1.3520210236076124	0.06993073196208503	0.6952525252525252	0.12334101318814956	0.6261980864685127	0.1364995075371066	4.587548319896205	9.706713780918728	0.06526405568773685	0.8413366043782697		5
3365	10000	0.09361936193619358	1.3510185784224489	0.06930053560911642	0.6952525252525252	0.1226954686624041	0.6245659269661504	0.13627079593278926	4.58327055838285	9.68155111633373	0.06504174739736601	0.8413388906664404		5
3440	10250	0.09218921892189214	1.3499778557100415	0.07197536420308692	0.6952525252525252	0.12212205040498003	0.6251255432332183	0.13680190901159983	4.569567396754764	9.847255369928407	0.06656041231400278	0.8412503687641052		5
3520	10500	0.09207920792079205	1.3478156734653146	0.07194121634385654	0.6515656565656566	0.12148131509164867	0.622948092194185	0.1363644161921011	4.568259884724013	9.860215053763444	0.0664475218555421	0.8414732702236658		5
3594	10750	0.09218921892189214	1.344345775053388	0.06969878098921	0.330959595959596	0.1220471846446067	0.6212628464876744	0.13535756051687162	4.5897905083051285	9.847255369928407	0.0656053161747584	0.8422054649033494		5
3666	11000	0.09328932893289332	1.3464599530379824	0.07011576157615759	0.34843434343434343	0.1216281432171463	0.6202957870981438	0.1365064198743551	4.544077763295558	9.719339622641506	0.06590484985095804	0.8408058212161487		5
3738	11250	0.09262926292629259	1.346322447628506	0.07139567845673452	0.34843434343434343	0.12103476547957097	0.6214288623410013	0.13610759706012715	4.5657176804501045	9.7957244655582	0.06593755318600725	0.8414331838877002		5
3820	11500	0.09262926292629259	1.3418555726499188	0.07094937827116043	0.3396969696969697	0.12134302892461493	0.6214309612504144	0.13544079868839337	4.588210991579659	9.7957244655582	0.06533232543553574	0.8420384116381717		5
3894	11750	0.09262926292629259	1.3412271134769773	0.07146978586747559	0.3396969696969697	0.12146997352277385	0.6202367593775767	0.13477817565813113	4.601907959867522	9.7957244655582	0.06484169872743084	0.8425290383462766		5
3974	12000	0.09262926292629259	1.3414062181886521	0.07120604838261599	0.34843434343434343	0.12161580804859734	0.6233484991491083	0.13547278100644092	4.6012822245043585	9.7957244655582	0.06518372513284662	0.8421870119408609		5
4057	12250	0.09306930693069304	1.3434495040437227	0.07422342234223418	0.3928282828282828	0.12078376994867693	0.6226070252572635	0.13714821230501403	4.5396656273769125	9.744680851063833	0.06643831890812882	0.8404923741611782		5
4129	12500	0.09317931793179313	1.3428290308989903	0.0746842406462868	0.34843434343434343	0.12120856308213032	0.6223262891399146	0.13643794430088618	4.561240586911075	9.73199527744983	0.06573681055783251	0.8410838715103744		5
4204	12750	0.09317931793179313	1.3388675218910129	0.07325630340811853	0.38409090909090904	0.12107936394625596	0.6214819929123093	0.13601775516792755	4.569124024617429	9.73199527744983	0.06543444530830596	0.841386236759901		5
4282	13000	0.09328932893289332	1.3296277371517242	0.07299757197942011	0.4103030303030303	0.12034594433162078	0.6228805934100484	0.1359809232129142	4.58064689290838	9.719339622641506	0.06518724157416034	0.8415234294929465		5
4364	13250	0.09306930693069304	1.325172515973235	0.07187210943316549	0.4103030303030303	0.12009001165293114	0.6230101861811723	0.13562711227685761	4.593551950803262	9.744680851063833	0.06502126469759545	0.8419094283717115		5
4434	13500	0.09328932893289332	1.3264813942920632	0.07195388427731657	0.3269696969696969	0.12081106160050348	0.6245207478752344	0.13581187459419222	4.598425209439978	9.719339622641506	0.0648809544782325	0.8418297165888742		5
4504	13750	0.09229922992299233	1.3310212606860943	0.07265713793601578	0.4603030303030303	0.12052203446060315	0.6264759046994174	0.13771250441947713	4.549157735096805	9.83432657926102	0.06717850274172657	0.8405222673352811		5
4578	14000	0.0917491749174918	1.3312339700580693	0.07124534120078668	0.6603030303030303	0.12010922923882489	0.627191197131455	0.13720989154395197	4.5710348581577955	9.899280575539564	0.0670767223519509	0.8411741027305573		5
4656	14250	0.09229922992299233	1.3317611921429253	0.07169155248858214	0.3571717171717172	0.12006135464087961	0.6250501352324853	0.13712774467937375	4.558159522669544	9.83432657926102	0.06677931329917022	0.8409214567778374		5
4726	14500	0.09229922992299233	1.3337986911619322	0.07120247580313582	0.330959595959596	0.12073807243369997	0.6232552487219033	0.13674831360339212	4.557681424353909	9.83432657926102	0.06660057006203646	0.8411002000149712		5
4809	14750	0.09218921892189214	1.3358684061967385	0.07217810114344764	0.6603030303030303	0.11961142095669626	0.6250339903769151	0.1377908908938669	4.536105299285321	9.847255369928407	0.0674666609153284	0.8403441201627794		5
4869	15000	0.0917491749174918	1.3354895925437205	0.07222489471169333	0.3928282828282828	0.11971112030363255	0.6257916700366658	0.13759601585577355	4.548036265037012	9.899280575539564	0.06755582553296885	0.8406949995495394		5
4934	15250	0.09207920792079205	1.3370632911212825	0.07186421975530881	0.34843434343434343	0.1202775794387597	0.6251751126355803	0.1364888107703554	4.580412922546797	9.860215053763444	0.06635540000129402	0.841565392077914		5
5001	15500	0.09229922992299233	1.3381514309566722	0.0707153659810425	0.34843434343434343	0.12047201375224517	0.6252450324105137	0.13628690120213052	4.587711855618443	9.83432657926102	0.06599809016791615	0.8417026799090915		5
5085	15750	0.09218921892189214	1.3403832581425985	0.07140380149126019	0.34843434343434343	0.1207223022331298	0.6238931324203889	0.13662313879065477	4.566526123926704	9.847255369928407	0.06651173777031877	0.8412990433077892		5
500	500	0.12827282728272826	1.5112352623446612	0.06365539331710944	0.7214646464646465	0.1773421563611882	0.5867506530772916	0.15360854241391933	3.819778795219678	6.795883361921098	0.05864057520349557	0.8130865975137762	GPCalibration	5
750	1266	0.12838283828382835	1.4954713094758918	0.04783092198108698	0.30474747474747477	0.1405264308664036	0.6306400972146352	0.13608384063415044	4.634202667090035	6.789203084832907	0.03764964531296973	0.833967516403202	GPCalibration	5
833	1516	0.12002200220021997	1.3606567856221254	0.04812146214621459	0.40156565656565657	0.12632562984343632	0.64747633701848	0.13218266540086712	4.8983452940284895	7.331805682859765	0.03860643089707094	0.841371566902709	GPCalibration	5
905	1766	0.11111111111111116	1.3269944697870346	0.055021774399662146	0.3396969696969697	0.11977830230202101	0.6485199711700252	0.13548129135941217	4.786786165549574	7.9999999999999964	0.04837003996725242	0.8405188489216364	GPCalibration	5
980	2016	0.10561056105610556	1.3134252603487606	0.05798430954206525	0.6865151515151515	0.11282087310135863	0.6493907016416235	0.13163093208464707	4.933420217855966	8.468750000000005	0.04914679914985946	0.845242639794035	GPCalibration	5
1057	2266	0.10363036303630369	1.3109872903598805	0.05884168972452798	0.34843434343434343	0.11304575976600398	0.6495818585276915	0.13126274695335072	4.948714495199049	8.649681528662414	0.050343537012411	0.8460260999512853	GPCalibration	5
1139	2516	0.10275027502750278	1.318936797821935	0.06284253980953648	0.34843434343434343	0.11065892234123885	0.6490923497553238	0.13337763842095263	4.866575517754528	8.732334047109205	0.05297863193507338	0.8442710930374239	GPCalibration	5
1206	2766	0.10308030803080304	1.321081773262655	0.061837800446711305	0.669040404040404	0.107469297641887	0.6521039972556416	0.13050265765056404	4.996863734390187	8.701173959445041	0.049831322595875985	0.847088369373321	GPCalibration	5
1274	3016	0.10198019801980196	1.318188359858794	0.058614728139480585	0.330959595959596	0.10827142329554056	0.6567384607299374	0.12999371325844436	5.052078629558463	8.805825242718448	0.049762610366559906	0.8482571916136382	GPCalibration	5
1336	3266	0.1034103410341034	1.3256081508643045	0.06089203364780918	0.6777777777777778	0.10900310721850191	0.6555887240849764	0.13202929593783805	4.965479209959889	8.670212765957448	0.05058144788267352	0.846008211083223	GPCalibration	5
1414	3516	0.10506050605060502	1.3361546552156083	0.06120216466091048	0.330959595959596	0.1099550086244679	0.6542953155230702	0.13445190534701162	4.866389314709796	8.518324607329847	0.05158572317639251	0.8433537707730024	GPCalibration	5
1497	3766	0.10242024202420241	1.3316492564394375	0.05948599304374879	0.6865151515151515	0.10520439358823208	0.6616446048276211	0.12981042733321727	5.097006599702584	8.763694951664878	0.048749411388031294	0.8488303465877663	GPCalibration	5
1557	4016	0.10044004400440043	1.30917879219001	0.05977688879999108	0.6865151515151515	0.10496576035429808	0.6615822593943783	0.13037282824420712	5.074540978394204	8.95618838992333	0.0508288243922788	0.8487311316033207	GPCalibration	5
1646	4266	0.09922992299229927	1.3104325880374428	0.062052710826638185	0.6777777777777778	0.1068094817944718	0.6570610410578447	0.1326253554415885	4.954264128982717	9.077605321507757	0.05426483512888343	0.8465052418788174	GPCalibration	5
1727	4516	0.09878987898789882	1.31706788546222	0.0612455578891222	0.4340909090909091	0.10575311753775647	0.6596977692031105	0.13214987361976926	4.992042376833734	9.122494432071267	0.05392334080844405	0.8472867802036571	GPCalibration	5
1796	4766	0.09834983498349836	1.314171299180594	0.06026444866708888	0.7039898989898989	0.1054991612666705	0.6617774651163465	0.13167091712055645	5.025995714075799	9.167785234899327	0.05363539965963331	0.8480147653568684	GPCalibration	5
1858	5016	0.09856985698569853	1.3116951703943014	0.06110524385771906	0.7127272727272727	0.10569967146317603	0.6618540443366078	0.1315414663182477	5.031523996663811	9.14508928571429	0.053336584299903345	0.8480935587143982	GPCalibration	5
1931	5266	0.09878987898789882	1.3139474252563799	0.06306481643234788	0.6777777777777778	0.10544873648209967	0.661709916476248	0.13314499811080102	4.969844349132696	9.122494432071267	0.054621377285809805	0.8465887437262913	GPCalibration	5
2249	5611	0.09900990099009899	1.298934088530274	0.052005879225613484	0.6777777777777778	0.08436087496958806	0.6972200729374961	0.11908535133228335	5.854792929081982	9.100000000000003	0.038263032097651736	0.8627270669122493	GPCalibration	5
2306	5861	0.09933993399339935	1.2991708456574653	0.05275093444350633	0.6865151515151515	0.08540823985081297	0.6935408430473434	0.11898408423715869	5.828853896668903	9.066445182724252	0.038267911592724635	0.8623921544138761	GPCalibration	5
2373	6111	0.09878987898789882	1.2969787948737608	0.052427992799279885	0.3928282828282828	0.08363436181281217	0.6951357143635364	0.11727897742607316	5.927197948172045	9.122494432071267	0.03702062833618651	0.8641894926759146	GPCalibration	5
2445	6361	0.09823982398239828	1.2976784363223286	0.05284187863230763	0.6603030303030303	0.08451865548139703	0.6941151560408555	0.11702219776731419	5.931482823635114	9.179171332586781	0.03733620690365129	0.8644239691139505	GPCalibration	5
2507	6611	0.09988998899889989	1.298654231178889	0.049094909490949044	0.36590909090909096	0.08403653953986233	0.6920585770129561	0.11627555706940185	5.951883563971097	9.01101321585903	0.03553106930847984	0.8645789416926203	GPCalibration	5
2573	6861	0.097029702970297	1.2964650192332219	0.04995799024346876	0.7214646464646465	0.08265937333832153	0.6970054153199785	0.11582112015321017	6.017947455506973	9.306122448979595	0.03695280284987108	0.8660174941798319	GPCalibration	5
2631	7111	0.09592959295929593	1.2981196291840316	0.05070629840761849	0.7127272727272727	0.08094292858900755	0.700019700223613	0.11592259979781633	6.038681857071321	9.424311926605505	0.037649587078488894	0.8664208199622152	GPCalibration	5
2691	7361	0.09581958195819584	1.303463874986783	0.050597659765976556	0.7127272727272727	0.08100005000295915	0.7007199688348769	0.11553545725123031	6.06497767443955	9.436280137772673	0.03732220355255049	0.8668582144892537	GPCalibration	5
2755	7611	0.09570957095709576	1.3076486407176517	0.04949364936493644	0.4103030303030303	0.08101404435545538	0.7024182639757595	0.11571970288491772	6.069997126369298	9.44827586206896	0.03741606909297168	0.8668743599499326	GPCalibration	5
2816	7861	0.09603960396039601	1.311083138086461	0.04930576390972426	0.7039898989898989	0.08020882848418766	0.7020042994714489	0.11514005854243144	6.096959723298614	9.41237113402062	0.036661838020306314	0.8672985580192977	GPCalibration	5
2889	8111	0.09603960396039601	1.309862343765054	0.05250377259948212	0.3531565656565657	0.07909580904910932	0.6998724125735901	0.1139707795383554	6.140805699570188	9.41237113402062	0.035809601682059655	0.8681507943575443	GPCalibration	5
2953	8361	0.09537953795379539	1.3057521461683312	0.051207148492626996	0.6777777777777778	0.07758799984714114	0.7012514168750467	0.11385229001944679	6.159308844427001	9.484429065743944	0.03610807507142415	0.8685123869747805	GPCalibration	5
3018	8611	0.0943894389438944	1.3043636332494526	0.05234689580069113	0.669040404040404	0.077185736352064	0.7009188962437132	0.1143448458070092	6.129868743071476	9.594405594405593	0.03739255860354167	0.868218002452564	GPCalibration	5
3085	8861	0.09482948294829485	1.3025142115199895	0.054548910446600166	0.6865151515151515	0.07722027999496305	0.7001088870264628	0.11491508203084891	6.0924020994782815	9.545243619489556	0.037626780454676975	0.8675437365970281	GPCalibration	5
3145	9111	0.09471947194719477	1.3015340919047529	0.05332259337044811	0.41833333333333333	0.07654384029712283	0.7017979955463172	0.11378431690371148	6.167791965040355	9.557491289198602	0.03653279093897274	0.8687477371138326	GPCalibration	5
3195	9361	0.09493949394939494	1.3011093344958133	0.054193986065273154	0.7039898989898989	0.07648047275367685	0.6998021341628868	0.1131490654977683	6.184780502466363	9.533024333719583	0.035967889996432176	0.8690926160541729	GPCalibration	5
3266	9611	0.0943894389438944	1.3014731931028698	0.054998010912202286	0.7039898989898989	0.07671748658820741	0.7008968432487794	0.11311320277732491	6.196419392602362	9.594405594405593	0.03627925123822727	0.8693313098178782	GPCalibration	5
3343	9861	0.09405940594059403	1.297900509204884	0.053287178717871725	0.669040404040404	0.07588938088954518	0.701750182740381	0.11384139527944057	6.164279531341225	9.631578947368425	0.037127335960744495	0.8688132580986615	GPCalibration	5
3408	10111	0.09372937293729378	1.2963090046779882	0.055487243168761274	0.35787878787878785	0.07610123820333699	0.6984060208261915	0.11371974850367574	6.1414664560537355	9.669014084507037	0.03759970939816999	0.8686709176645363	GPCalibration	5
3486	10361	0.09339933993399341	1.2953097880315645	0.05516720560944978	0.669040404040404	0.07502156327382468	0.699336967001144	0.11234127430794068	6.225111574613075	9.706713780918728	0.03653106233088754	0.870069597735119	GPCalibration	5
3749	7831	0.09306930693069304	1.287974939593093	0.04825739796201838	0.6515656565656566	0.06534781483398402	0.7175391747494719	0.10421618638889102	6.885102973082485	9.744680851063833	0.02773598446116221	0.8791947086081447	GPCalibration	5
3754	8081	0.09317931793179313	1.2886831559090317	0.04857936904801587	0.6515656565656566	0.06535928550706284	0.716824598645027	0.1044011773467615	6.866058571965546	9.73199527744983	0.027879919671839115	0.8789407623963676	GPCalibration	5
3760	8331	0.09361936193619358	1.2885407534857147	0.047568506850685026	0.6515656565656566	0.06551325660226016	0.71572402502285	0.10389148667026055	6.8891499001691505	9.68155111633373	0.027159605432544726	0.8792210326312617	GPCalibration	5
3765	8581	0.09317931793179313	1.2908312430195563	0.04792775388649971	0.6603030303030303	0.06536018584964343	0.71696930143102	0.1037317193747426	6.911765328413068	9.73199527744983	0.02725935803013528	0.8795613240380715	GPCalibration	5
3770	8831	0.09317931793179313	1.290710814670678	0.04851653498683196	0.6603030303030303	0.06528616390879856	0.7169604557470147	0.10367637667221874	6.915369525439178	9.73199527744983	0.027209996357687352	0.8796106857105195	GPCalibration	5
3773	9081	0.09361936193619358	1.2911206400118955	0.04867856230067446	0.3973232323232323	0.06539133578216387	0.7156291535759182	0.10336645435851594	6.923224347947855	9.68155111633373	0.026692608115149258	0.8796880299486571	GPCalibration	5
3775	9331	0.09361936193619358	1.2910952867034013	0.0479114022513362	0.6603030303030303	0.06531661051116922	0.7158214656154152	0.1033545467730239	6.9258826821371	9.68155111633373	0.026663811179782823	0.8797168268840235	GPCalibration	5
3779	9581	0.09306930693069304	1.291042894488705	0.046983420564278594	0.669040404040404	0.06532366482387926	0.7174870895887226	0.10347369459067429	6.934004748037547	9.744680851063833	0.027067443389819548	0.8798632496794874	GPCalibration	5
3782	9831	0.09295929592959296	1.2904482308551262	0.049759937104821544	0.6515656565656566	0.06530872096924942	0.7176336736497686	0.10373626298913986	6.917867030981226	9.757396449704142	0.027382291981452547	0.8796584120889545	GPCalibration	5
3785	10081	0.09306930693069304	1.2904096724397867	0.047518179595737314	0.6603030303030303	0.06538029291967341	0.7171837859365159	0.1036228955299837	6.921093859310232	9.744680851063833	0.02723098656181447	0.8796997065074925	GPCalibration	5
3789	10331	0.09306930693069304	1.2903187748486427	0.049092181440366214	0.6603030303030303	0.06510401831633143	0.7178678573862389	0.10349154928533287	6.936487687579505	9.744680851063833	0.027048198565404427	0.8798824945039025	GPCalibration	5
3831	10581	0.09273927392739278	1.289419593587219	0.048391928081697004	0.6515656565656566	0.06573708005118047	0.7166714045309254	0.1046746259334559	6.846658377232034	9.782918149466187	0.02850359142504294	0.8787571346475642	GPCalibration	5
3893	10831	0.09196919691969196	1.2895867584836713	0.04803907057372398	0.6603030303030303	0.06562680489268646	0.718907514619313	0.1059077884700658	6.788051426666396	9.873205741626794	0.030050187437863307	0.8779806156424448	GPCalibration	5
3959	11081	0.09207920792079205	1.2942109776205033	0.049858959627369345	0.669040404040404	0.06472783901627287	0.7196252648691098	0.10549796225108611	6.821224311009867	9.860215053763444	0.029521269060810665	0.8783995230183972	GPCalibration	5
4020	11331	0.09185918591859188	1.2944747671682169	0.04948665380828445	0.6428282828282827	0.06439290398505366	0.7200577707221983	0.10599772206187594	6.793143821542374	9.886227544910177	0.03011693697114963	0.8780238771102585	GPCalibration	5
4084	11581	0.09218921892189214	1.2935912554174849	0.05046284689973327	0.669040404040404	0.06424242189733281	0.7170692323452695	0.10613512998824876	6.756191210437705	9.847255369928407	0.03024456281162742	0.8775662182664804	GPCalibration	5
4143	11831	0.09262926292629259	1.2951574947118938	0.05015380130441582	0.6603030303030303	0.06348958617265534	0.7177062019017778	0.10515989966084194	6.824903829468257	9.7957244655582	0.028938419186064657	0.8784323178876426	GPCalibration	5
4213	12081	0.09284928492849287	1.296435722686086	0.052533349821374246	0.6603030303030303	0.06365373715078351	0.7188291252592262	0.10609427084440405	6.775381173159181	9.770142180094785	0.02950072339539811	0.877649991676109	GPCalibration	5
4278	12331	0.09328932893289332	1.2984299421305427	0.05219183428720461	0.3833838383838384	0.06264516641754396	0.7194206767671174	0.10674512953626898	6.739611258073171	9.719339622641506	0.029672675878923332	0.8770379951881834	GPCalibration	5
4332	12581	0.09339933993399341	1.2975764893697703	0.05048788624632915	0.6603030303030303	0.0626026426359408	0.7171543604125212	0.10663719799189013	6.725180086474717	9.706713780918728	0.029695610193722327	0.8769050498722842	GPCalibration	5
4390	12831	0.09229922992299233	1.2982859092548895	0.05183532030451717	0.6603030303030303	0.06215784746218107	0.7196881179688275	0.1073034190381634	6.7070380834078	9.83432657926102	0.030972737019586333	0.8767280330574213	GPCalibration	5
4459	13081	0.09218921892189214	1.289558498689912	0.05450323184767793	0.6428282828282827	0.06258705792191258	0.7147532279142045	0.10640808701269658	6.717094987610484	9.847255369928407	0.030705866780711674	0.8771049142973962	GPCalibration	5
4529	13331	0.09295929592959296	1.2852989838469964	0.05452460623624386	0.4008585858585859	0.06229365502309816	0.7144027788734245	0.10611205470850056	6.732531764048427	9.757396449704142	0.029837573478937673	0.8772031305914694	GPCalibration	5
4599	13581	0.09317931793179313	1.2854319877361526	0.053248419565275165	0.6515656565656566	0.06179428916598082	0.7151321751097247	0.10634496307778578	6.724645478381923	9.73199527744983	0.029800283644912176	0.8770203984232948	GPCalibration	5
4660	13831	0.09317931793179313	1.2889942279471724	0.05419928238938885	0.4095959595959596	0.061502662150566226	0.7164384003549621	0.10679038261170605	6.708828855496845	9.73199527744983	0.030082486113051754	0.8767381959551552	GPCalibration	5
4722	14081	0.09306930693069304	1.2884518648516285	0.05283161938350595	0.39212121212121215	0.0617992257049267	0.7159066971303729	0.10625383310048933	6.737702313791407	9.744680851063833	0.029735922366131887	0.8771947707031751	GPCalibration	5
4783	14331	0.09284928492849287	1.2891941904436526	0.05372119054003263	0.6603030303030303	0.0615784617456676	0.715615092700222	0.10714846684666016	6.6787245189829605	9.770142180094785	0.030755458677510672	0.8763952563939965	GPCalibration	5
4860	14581	0.09240924092409242	1.290390109245115	0.05420832400700384	0.3833838383838384	0.06054817130823463	0.7184802560062078	0.10738601498344116	6.690631513954558	9.821428571428571	0.031068339776476897	0.8765224192994308	GPCalibration	5
4927	14831	0.09218921892189214	1.2902127757433908	0.05120570462474438	0.6603030303030303	0.06104176920064903	0.7182861200616504	0.10675256722067415	6.728513784374303	9.847255369928407	0.030692895059773434	0.8771178860183345	GPCalibration	5
4972	15081	0.09207920792079205	1.2898589943948673	0.05215703036344428	0.39212121212121215	0.06005640809269232	0.7193319588598742	0.1061734730631416	6.775062905139083	9.860215053763444	0.03016158675735897	0.877759205321849	GPCalibration	5
5026	15331	0.09152915291529151	1.2880874176266162	0.051514052129850614	0.4532828282828283	0.05962094941375678	0.7206070717812145	0.10575144410114277	6.814158216998074	9.925480769230772	0.03011554913809314	0.8783552979466153	GPCalibration	5
5087	15581	0.09152915291529151	1.2874427479555473	0.05357834487134786	0.6515656565656566	0.05943841636646263	0.7213784978992503	0.10560390112284043	6.830983422289764	9.925480769230772	0.029910902664492867	0.8785599444202156	GPCalibration	5
5144	15831	0.09086908690869089	1.2875886248686144	0.05427912235668007	0.6603030303030303	0.05960509430218843	0.7207896784604376	0.1057241455549344	6.817644868890564	10.004842615012103	0.03061958904924711	0.878511324042062	GPCalibration	5
500	500	0.12134213421342133	1.362475625954625	0.06223406229511836	0.7302020202020202	0.15262726419727612	0.6042874692625803	0.13794032565718264	4.3807890577581405	7.241160471441524	0.047876820949097024	0.8307810448374816		6
578	750	0.11815181518151818	1.3312574433323976	0.05084808480848081	0.6952525252525252	0.13561382170426461	0.6355137798780536	0.12899946252600733	4.926483935930577	7.463687150837987	0.03867083520565952	0.8431773496128223		6
648	1000	0.10880088008800881	1.3343688957395818	0.05690214577013253	0.7039898989898989	0.13670912251304812	0.6322269353926004	0.13063884945922727	4.839501710323315	8.191102123356925	0.04763838067831884	0.8435607392336724		6
723	1250	0.10605060506050601	1.3440918732886316	0.06219147470302581	0.330959595959596	0.13207193949000362	0.6304981222088127	0.13001207037008558	4.849535280947912	8.429460580912867	0.04935950429241147	0.8445898906470826		6
799	1500	0.1025302530253025	1.312439324590677	0.059378148926003654	0.32222222222222224	0.13052460540682082	0.6348262062645985	0.1302617167201381	4.873467218526655	8.753218884120175	0.05181705838990988	0.8456526885847876		6
859	1750	0.10286028602860287	1.3127395635955788	0.05722961740618502	0.29601010101010106	0.12580220339634796	0.6380905213870872	0.12786486059177482	4.99035089417001	8.721925133689838	0.0490784709162813	0.8480612430551159		6
915	2000	0.09834983498349836	1.3047454770810059	0.06193259881543705	0.34843434343434343	0.12760989906629705	0.6298853307938035	0.12817155693725887	4.914392442795542	9.167785234899327	0.05361678712080454	0.8480333778956971		6
984	2250	0.09856985698569853	1.3172131280388568	0.06612251780733625	0.6952525252525252	0.12411465427109669	0.6278032344346585	0.13232006520225179	4.744580751793452	9.14508928571429	0.05739482026554427	0.8440353227487571		6
1058	2500	0.09812981298129808	1.329731901619383	0.06967782889400044	0.4103030303030303	0.12405411950418463	0.632166390050319	0.1382773957599636	4.571726178208475	9.19058295964126	0.06267389114579727	0.8391962958729047		6
1126	2750	0.09834983498349836	1.3338837754513313	0.070726317076152	0.6777777777777778	0.1218817999311483	0.6309293096965093	0.13906717250187842	4.536867316317855	9.167785234899327	0.06333814553979275	0.8383120194767089		6
1200	3000	0.0997799779977998	1.3360061005064423	0.06807874676356519	0.3229292929292929	0.12209254349248908	0.6318362149508581	0.13655422825386868	4.626998541386855	9.022050716648288	0.0598842467371814	0.8403357752650188		6
1279	3250	0.1007700770077008	1.337001726743933	0.07237886566434415	0.32222222222222224	0.12222575868556447	0.6280429563143303	0.14031110699266458	4.476074416169806	8.923580786026198	0.0628840088640389	0.8363459141282602		6
1352	3500	0.10033003300330035	1.3410246638509207	0.07822495027280499	0.34843434343434343	0.12643694848462902	0.6179679327049634	0.14583462039926137	4.237456997612162	8.967105263157894	0.06920228503830941	0.8304676819583903		6
1428	3750	0.09955995599559953	1.3430829826767792	0.07702685268526846	0.3134848484848485	0.1276365201394682	0.6188049318865069	0.1441822342371774	4.291825100092311	9.044198895027629	0.06821926555269622	0.8322207784517042		6
1502	4000	0.09911991199119907	1.3460949973092955	0.07509557066817787	0.6777777777777778	0.12682132209898006	0.6219131967678296	0.1428524030605431	4.353536821527973	9.088790233074366	0.06704890411165823	0.8338311838971427		6
1582	4250	0.09878987898789882	1.339432033739651	0.07629265704348207	0.3134848484848485	0.12630111585670442	0.6238752890375687	0.14303103545770532	4.361817608612995	9.122494432071267	0.06726845246576293	0.8339416685463382		6
1658	4500	0.09713971397139709	1.3415290820778218	0.07783365003166978	0.3396969696969697	0.12432016243611102	0.6241224970232288	0.14409472514244223	4.331334796650355	9.294450736126846	0.06947032391336774	0.8333899621152352		6
1736	4750	0.09724972497249729	1.3483130067912208	0.08107945794579455	0.6952525252525252	0.12216949492865786	0.6251141414204797	0.14621445290997998	4.275323875166735	9.282805429864249	0.07120295924791983	0.831547315779583		6
1821	5000	0.09812981298129808	1.348390741060577	0.080383960618284	0.6952525252525252	0.12528929750817447	0.6229913505057527	0.1456614959757196	4.276980312007777	9.19058295964126	0.0702337359029503	0.8316364511157517		6
1891	5250	0.09834983498349836	1.3568700502788167	0.07992457579091237	0.7039898989898989	0.12508444212924308	0.6230473565825253	0.1463926193308099	4.256002518641992	9.167785234899327	0.07071832467002645	0.8309318403464752		6
1977	5500	0.09823982398239828	1.354611216641626	0.07706009489837867	0.6865151515151515	0.12157332430552616	0.6254543096565637	0.1422369727459182	4.397269553633076	9.179171332586781	0.06681911628987677	0.8349410597277249		6
2040	5750	0.09823982398239828	1.355472168724299	0.07685424653576463	0.6777777777777778	0.12142741256543729	0.6246979552573643	0.1429049273127173	4.371423484162618	9.179171332586781	0.06749575524065096	0.8342644207769508		6
2120	6000	0.09746974697469746	1.3520303459684688	0.073051171783845	0.3396969696969697	0.12116768470682389	0.6250982718686124	0.13939654063108664	4.484316963954916	9.259593679458241	0.06488142469327218	0.8376488283320302		6
2186	6250	0.09658965896589655	1.3518650993060348	0.07548244824482445	0.34843434343434343	0.12158113365111312	0.6232134651582704	0.14004738303367995	4.450018641250826	9.353075170842828	0.06632427800479852	0.837086063029305		6
2263	6500	0.09493949394939494	1.3512652180019395	0.07616347190274576	0.330959595959596	0.12026925376457913	0.6250232618212593	0.14060258190701308	4.445318523628647	9.533024333719583	0.06791445174887237	0.8371460543017328		6
2356	6750	0.09460946094609457	1.3510269781236952	0.07796302408018574	0.34843434343434343	0.12217464551573548	0.6234015548240426	0.14189431625769025	4.3934216060627875	9.569767441860469	0.0694900864303756	0.8359004526235299		6
2440	7000	0.09592959295929593	1.3553876348371128	0.07498244824482442	0.34843434343434343	0.12209867957256287	0.6203471965169851	0.13963768120404604	4.442548681473023	9.424311926605505	0.06673264122904723	0.8373377658116568		6
2517	7250	0.09636963696369638	1.3574469878509017	0.07570719294151629	0.3396969696969697	0.12315047297235714	0.6160445750952788	0.14105226880131685	4.367491429457442	9.376712328767121	0.06809112080864162	0.835539242227662		6
2600	7500	0.09713971397139709	1.3561369258142055	0.07286615883810597	0.3396969696969697	0.12366842488917383	0.6159469203803566	0.13869429972986644	4.4410399099316304	9.294450736126846	0.06538866745733325	0.8374716185712697		6
2676	7750	0.09669966996699675	1.357591527413972	0.07475490326810452	0.330959595959596	0.12355984722577809	0.615224063229193	0.13817296501341716	4.452564676233532	9.34129692832764	0.06531972102824063	0.8379806090047627		6
2760	8000	0.09570957095709576	1.3487897863658385	0.07649251036214727	0.34843434343434343	0.12384568243487597	0.6174491904404478	0.13889241391808343	4.4455213429050895	9.44827586206896	0.06650328346792694	0.8377871455749774		6
2832	8250	0.09570957095709576	1.3495347974429954	0.07445400095565106	0.3571717171717172	0.12295658341714878	0.619600299366843	0.1367192291434692	4.5319177357023595	9.44827586206896	0.06433221156327427	0.8399582174796301		6
2903	8500	0.09592959295929593	1.3470228283031416	0.073879260148237	0.3571717171717172	0.12349820610580842	0.6188634635542483	0.13680993951723006	4.523527060519661	9.424311926605505	0.06431849755041716	0.8397519094902869		6
2989	8750	0.09592959295929593	1.3377081279999319	0.0744682134880154	0.6603030303030303	0.12246429263326364	0.61823479861724	0.13704694699457343	4.511116899537498	9.424311926605505	0.06459307656844568	0.8394773304722585		6
3061	9000	0.09680968096809683	1.340960062897846	0.07675904257092371	0.3571717171717172	0.12238616415189243	0.6158572114109581	0.1385636569970938	4.444579659324918	9.329545454545451	0.06552841341083573	0.8376619056210673		6
3140	9250	0.098019801980198	1.3504410374192921	0.07718837994910596	0.330959595959596	0.12310294276364471	0.6094621530923067	0.13875594137789934	4.392331939375823	9.202020202020204	0.06541575191992867	0.8365644460998733		6
3217	9500	0.0952695269526953	1.3493706241064969	0.07825501994643902	0.34843434343434343	0.12309820862056653	0.6118677052470785	0.14043637128086944	4.356903412317294	9.49653579676674	0.06876471778546756	0.8359657552618373		6
3295	9750	0.09460946094609457	1.3502821936311284	0.07833568912446794	0.7127272727272727	0.12301596433958815	0.6123960092024309	0.1407540517329668	4.350823309614172	9.569767441860469	0.06949893045635053	0.835891608597555		6
3378	10000	0.09416941694169412	1.349855182223132	0.07884326210398812	0.37464646464646467	0.12135119121196729	0.6138048156805297	0.14027655468914105	4.375676441731463	9.61915887850468	0.06926515171483547	0.8365654313434704		6
3459	10250	0.09515951595159511	1.349882101192057	0.07801219566401081	0.669040404040404	0.1218837016480444	0.6133811265801065	0.14012452123012	4.377400337895029	9.50867052023122	0.06842128851770576	0.8364191955306992		6
3525	10500	0.09592959295929593	1.35313960603503	0.0785526886021935	0.34843434343434343	0.12120952361852341	0.6126658480482621	0.1421175692106297	4.310978941247171	9.424311926605505	0.06971150322055782	0.8343589038201463		6
3591	10750	0.09592959295929593	1.3531973368492276	0.07738935004611566	0.32222222222222224	0.12110869086516936	0.6143614223438273	0.1417754413131692	4.333341632749766	9.424311926605505	0.06923953976103486	0.8348308672796693		6
3656	11000	0.09570957095709576	1.3540167521532032	0.07732486026380413	0.6515656565656566	0.12147878624662274	0.6146564005687016	0.14190938259093305	4.331330242909348	9.44827586206896	0.06949879608390527	0.8347916329589989		6
3741	11250	0.09691969196919692	1.3556474451457123	0.07879191808069692	0.6777777777777778	0.12179209815260196	0.616406133839999	0.14225674436233057	4.333053849946131	9.317820658342793	0.06872737189849644	0.8343529361323067		6
3820	11500	0.09735973597359737	1.3510510108209457	0.07729091798068688	0.6777777777777778	0.12128763139525342	0.6168083860202952	0.14146983674556332	4.359999277652656	9.271186440677965	0.0676440691825507	0.8349961948438519		6
3893	11750	0.09867986798679873	1.3533893741236716	0.08019819204142635	0.6777777777777778	0.12048468535613645	0.6141336351879237	0.1413552952422498	4.344610041919143	9.133779264214041	0.0668037473219125	0.8345163846912889		6
3979	12000	0.09790979097909791	1.3552076270699212	0.07955815025947036	0.34843434343434343	0.1196741246613273	0.6162597672770933	0.14108658537978774	4.367954370843959	9.213483146067416	0.06693496229237034	0.8351552467285318		6
4047	12250	0.09691969196919692	1.3548065044367112	0.07919985331866515	0.509090909090909	0.11964410630686063	0.6183341810897814	0.1412091452922498	4.37885364867879	9.317820658342793	0.06759444006204413	0.8354858679687589		6
4131	12500	0.0952695269526953	1.3538507122206627	0.07982133213321325	0.634090909090909	0.11864876329151457	0.6225129303383183	0.1409204514237552	4.417477548850516	9.49653579676674	0.068188514283386	0.8365419587639187		6
4205	12750	0.09515951595159511	1.355837153213536	0.07863489682301558	0.34837662337662334	0.11935508936568245	0.6234765597000616	0.14116288222095558	4.41671741105543	9.50867052023122	0.06840016305025379	0.8364403209981511		6
4281	13000	0.09482948294829485	1.3538362868739147	0.0780327143825493	0.4340909090909091	0.11878818047762216	0.6223877470146298	0.13996840787559395	4.446630182203813	9.545243619489556	0.06767456788490384	0.8374959491668013		6
4350	13250	0.09471947194719477	1.3541606791447058	0.07675769799202138	0.3571717171717172	0.11897969224444097	0.6220284016103614	0.13965457589165214	4.454049555046074	9.557491289198602	0.06750836647149437	0.837772161581311		6
4431	13500	0.09482948294829485	1.3533855581976364	0.07718991343578797	0.3571717171717172	0.11857866497088068	0.6218087243291608	0.13944569877171567	4.459145960085251	9.545243619489556	0.06725633543695705	0.8379141816147482		6
4507	13750	0.09482948294829485	1.3525899834526014	0.07796464090853525	0.3571717171717172	0.117548636701761	0.6226695252763812	0.13890552314216523	4.482683706097845	9.545243619489556	0.06668575507431185	0.8384847619773932		6
4581	14000	0.09493949394939494	1.3528271662389553	0.0777286561989532	0.34843434343434343	0.11671916726337342	0.623115307947892	0.13894404895009851	4.484649127877961	9.533024333719583	0.06659451924680193	0.838465986803803		6
4662	14250	0.09515951595159511	1.3559230363296542	0.0772092987076485	0.37464646464646467	0.11640354130437879	0.6230133889314301	0.13900399654018894	4.4819818454018625	9.50867052023122	0.06649079099200962	0.8383496930563953		6
4735	14500	0.09537953795379539	1.3551659562588025	0.07750766187729881	0.37464646464646467	0.11615119477345315	0.6230176413114736	0.13891756863942697	4.484800932044613	9.484429065743944	0.066244540363582	0.8383759216826226		6
4803	14750	0.09570957095709576	1.3434963540347045	0.0780555555555555	0.3396969696969697	0.11607795661693926	0.6233122874749863	0.13960838603113312	4.464719528639101	9.44827586206896	0.0665895756955639	0.8377008533473403		6
4871	15000	0.09548954895489548	1.3373779525419813	0.07715976042048643	0.3396969696969697	0.11657965773134721	0.6245498741912406	0.1392707322250563	4.484430175767234	9.472350230414747	0.06633384703590936	0.8381766040091951		6
4942	15250	0.09515951595159511	1.335152053251456	0.07605121623273435	0.3571717171717172	0.1165416521890503	0.623851883166041	0.13781494878728948	4.526735950313528	9.50867052023122	0.06533510174222562	0.8395053823061793		6
5010	15500	0.0952695269526953	1.3361744527472386	0.07604653798713201	0.3666161616161616	0.11601527091022093	0.6249699600188189	0.1382165506378847	4.521672383911429	9.49653579676674	0.06550813279094239	0.8392223402563623		6
5082	15750	0.09493949394939494	1.339544912847541	0.07569650298363163	0.3571717171717172	0.11610696741094839	0.6258540797361708	0.13877692268777192	4.5097849672330055	9.533024333719583	0.06618324225962421	0.8388772637909808		6
500	500	0.12134213421342133	1.362475625954625	0.06223406229511836	0.7302020202020202	0.15262726419727612	0.6042874692625803	0.13794032565718264	4.3807890577581405	7.241160471441524	0.047876820949097024	0.8307810448374816	GPCalibration	6
750	1299	0.12189218921892186	1.3281202750645391	0.04060900534497889	0.37464646464646467	0.1198942127794223	0.6479394121842592	0.11317516372832459	5.7251024945687625	7.203971119133576	0.020401241823908456	0.8577065689571697	GPCalibration	6
803	1549	0.11771177117711773	1.3116991250520877	0.04467471191563596	0.4253535353535354	0.11454863757235952	0.653788046350959	0.1163288947718993	5.620168984093965	7.495327102803737	0.02567706561882356	0.8566111632040587	GPCalibration	6
851	1799	0.11749174917491745	1.3144121107324616	0.04063282994966158	0.7127272727272727	0.1099231039079892	0.6630954684084883	0.1142525206217558	5.803771022293075	7.511235955056183	0.022920545672987874	0.8595877051520947	GPCalibration	6
897	2049	0.10902090209020898	1.2930492691146638	0.045370153682034814	0.6865151515151515	0.1108750512148312	0.6647772959115766	0.11956109252161441	5.5601473848308745	8.172552976791124	0.03405181387064719	0.8569272840391439	GPCalibration	6
962	2299	0.10803080308030799	1.2974542568953287	0.04993521574379654	0.39212121212121215	0.11235692672797187	0.6514283948489161	0.12317866800343853	5.288483837402199	8.256619144602855	0.03949724493182004	0.852471951987872	GPCalibration	6
1020	2549	0.10495049504950493	1.2982582496726378	0.05154729917436183	0.3833838383838384	0.10538566681248433	0.6586406087350563	0.1228020325225052	5.363434099629834	8.528301886792454	0.04078924046973144	0.8542602644807636	GPCalibration	6
1078	2799	0.10572057205720575	1.3065944221369892	0.052005417208387444	0.37464646464646467	0.10049760837226014	0.6634805427519531	0.12271586431224803	5.406640343287159	8.45889698231009	0.039598730408100885	0.8546806975346933	GPCalibration	6
1141	3049	0.10396039603960394	1.3132804163966956	0.05485600782300446	0.6603030303030303	0.09991834546410083	0.6663120675504065	0.12470583486397037	5.343070500888931	8.61904761904762	0.04247130045455497	0.8535683035058412	GPCalibration	6
1204	3299	0.10627062706270629	1.3216003898617292	0.05858081363691919	0.37464646464646467	0.09693616898300543	0.6613837248626934	0.12500427551374543	5.290888828758244	8.409937888198757	0.04143432959915358	0.8522950433381401	GPCalibration	6
1265	3549	0.1052805280528053	1.3341628363397529	0.05838635530219681	0.669040404040404	0.09828343849601369	0.6586543846880422	0.12709075369235148	5.182551566909789	8.498432601880875	0.04436709060873907	0.8503523813384557	GPCalibration	6
1316	3799	0.10517051705170521	1.3359202256851768	0.05807416852796386	0.6603030303030303	0.10162653088959613	0.6540387106570986	0.12704009555620557	5.1482857265935875	8.508368200836816	0.04489363364862371	0.8499358492996711	GPCalibration	6
1379	4049	0.1089108910891089	1.3504865651645053	0.056251997832913944	0.3833838383838384	0.09916583345611342	0.658294085047002	0.12545012891619386	5.247456425387742	8.181818181818183	0.04009184818752898	0.8509972607233621	GPCalibration	6
1444	4299	0.10594059405940592	1.336009267238388	0.05529980080182866	0.6952525252525252	0.09813049745990851	0.6609826013157427	0.12546027452694247	5.2684613022570534	8.4392523364486	0.04214404906638078	0.8519153568742133	GPCalibration	6
1507	4549	0.10429042904290431	1.3424198503729077	0.057358700515885166	0.7214646464646465	0.09848599917647083	0.6623227593772907	0.126832551975639	5.2220250169255005	8.588607594936708	0.04453120597315523	0.8511783649839404	GPCalibration	6
1574	4799	0.10407040704070403	1.345177943154803	0.057391831537254696	0.634090909090909	0.09957786731647325	0.6599789006912689	0.12805088852511115	5.154036089033815	8.608879492600426	0.046040307601162275	0.8498892853581337	GPCalibration	6
1636	5049	0.1071507150715072	1.34550603775154	0.05886599683925274	0.6603030303030303	0.10122010797095662	0.6541305458041129	0.12941582352988826	5.054486599569821	8.332648870636547	0.045458269764066764	0.8473910151644262	GPCalibration	6
1701	5299	0.10682068206820683	1.3507345852594854	0.0599976755982066	0.6777777777777778	0.09983586060053366	0.6565986899294279	0.12910820440155427	5.085646516214143	8.361483007209062	0.04517845804342624	0.8480008598883669	GPCalibration	6
1774	5549	0.10737073707370737	1.3490509891811029	0.05859252221518443	0.6166161616161616	0.09864250743565012	0.6564673569368336	0.12760127184412887	5.144677223427211	8.313524590163935	0.04341524525554588	0.8492140176707467	GPCalibration	6
1823	5799	0.10682068206820683	1.338020837705946	0.0609113690084872	0.3571717171717172	0.0989835062624893	0.655081243934856	0.12919644822450224	5.070427654454816	8.361483007209062	0.04541937021716044	0.8477599477146327	GPCalibration	6
1894	6049	0.10737073707370737	1.343133574370315	0.05879523233608644	0.4008585858585859	0.10027474818408595	0.6506291197666499	0.12804589812002926	5.081217979796238	8.313524590163935	0.04443898750865424	0.8481902754176384	GPCalibration	6
1942	6299	0.10451045104510448	1.343617376531901	0.06126384748008929	0.6515656565656566	0.09729977790572615	0.6547512310510786	0.12802770668532132	5.114136994271002	8.568421052631582	0.04621912683388242	0.849270422121013	GPCalibration	6
2249	5842	0.10132013201320134	1.340619485824138	0.043421087437355475	0.37464646464646467	0.09400403247957913	0.6790719695726679	0.10595886044116924	6.408826659189149	8.869706840390878	0.02641943310973424	0.8722604348770645	GPCalibration	6
2251	6092	0.1007700770077008	1.340239827945636	0.042067017139710824	0.6865151515151515	0.09396316333888853	0.6803455466502921	0.10613639371334198	6.410106117679111	8.923580786026198	0.026882548017732627	0.8723473749745666	GPCalibration	6
2254	6342	0.10055005500550052	1.3396898632033132	0.044487258043356806	0.6952525252525252	0.0935515656557102	0.6807934404603264	0.10593032105732851	6.4268042772369895	8.945295404814008	0.026825203562594033	0.8726247414319055	GPCalibration	6
2276	6592	0.1007700770077008	1.3384332398538	0.04443186674096446	0.6865151515151515	0.09469577062330752	0.6788622051959942	0.10583208520766185	6.414521681812682	8.923580786026198	0.0267583811361823	0.8724715418561169	GPCalibration	6
2333	6842	0.09988998899889989	1.3366953602975042	0.04618455017005445	0.669040404040404	0.09303029247734863	0.6796787649488167	0.10544314013845911	6.445926819481281	9.01101321585903	0.0270173216764958	0.8730926893246044	GPCalibration	6
2380	7092	0.09933993399339935	1.3369573991504051	0.04673643411843088	0.6865151515151515	0.09265496789836661	0.6806291655159666	0.1061036496159153	6.414757343218417	9.066445182724252	0.027949663690272894	0.8727104023163278	GPCalibration	6
2433	7342	0.1007700770077008	1.3385637133649233	0.04535795057756319	0.6952525252525252	0.09333157463175905	0.6795727957227925	0.10724231769421376	6.336796987738532	8.923580786026198	0.02795489812435921	0.8712750248679401	GPCalibration	6
2474	7592	0.1007700770077008	1.3419634408063763	0.04689959243105202	0.3571717171717172	0.09397996749480113	0.6788832764929585	0.1073082121380641	6.3264801730132145	8.923580786026198	0.028083635285917022	0.8711462877063821	GPCalibration	6
2523	7842	0.10154015401540151	1.347810764045114	0.045413921029996446	0.39212121212121215	0.09353342592711436	0.6772846944020603	0.107344343435251	6.3094586331006015	8.84832069339112	0.027672990088294117	0.8707868558963043	GPCalibration	6
2573	8092	0.10066006600660071	1.3455408959572086	0.04425029154063756	0.32222222222222224	0.09317727465350521	0.6769793369401298	0.10620175037122348	6.374464964784278	8.934426229508192	0.027366690427341342	0.8719732435660579	GPCalibration	6
2622	8342	0.10110011001100105	1.3477929859759707	0.04630923038006806	0.6952525252525252	0.09378660648577133	0.675841480610831	0.10663598609937214	6.337836834753201	8.891186071817197	0.02752742813384118	0.8713724618551577	GPCalibration	6
2668	8592	0.1007700770077008	1.3419997994963273	0.048816408496195465	0.6777777777777778	0.09374096428440445	0.6725932274164389	0.10701803607950773	6.284858628098389	8.923580786026198	0.028456549020950267	0.870773373971349	GPCalibration	6
2729	8842	0.10044004400440043	1.332629767765109	0.04594346662310183	0.36590909090909096	0.09415677924254748	0.6738373094152763	0.10875620603859983	6.195851565253366	8.95618838992333	0.030152478908854086	0.8694074770867455	GPCalibration	6
2770	9092	0.10055005500550052	1.3359435120093075	0.05034778211883115	0.6515656565656566	0.09389650751516798	0.6719369863447778	0.10902033888879564	6.1634094444539915	8.945295404814008	0.030495036879611276	0.8689549081148882	GPCalibration	6
2820	9342	0.10099009900990097	1.3392423844793584	0.05196002017007901	0.37464646464646467	0.09493668681093899	0.6709080037526745	0.11074924785977887	6.057901220260387	8.901960784313728	0.031809604627630134	0.867200296362469	GPCalibration	6
2868	9592	0.09856985698569853	1.336849024586885	0.049587395015149936	0.3571717171717172	0.09531725240444941	0.6671395784589053	0.11192520911499963	5.9605837124095995	9.14508928571429	0.035132904421246225	0.8662972385930553	GPCalibration	6
2912	9842	0.09757975797579754	1.335552851198966	0.05105305693035619	0.39212121212121215	0.09507806407596209	0.6667038645253726	0.1115593673195772	5.976224861651531	9.248027057497186	0.035616629514685	0.8668036125095175	GPCalibration	6
2967	10092	0.09724972497249729	1.336322749909554	0.053150004568805746	0.3396969696969697	0.09386961251417046	0.6695764039236917	0.11176779724680043	5.990781069480723	9.282805429864249	0.035782288574114474	0.8669679864533884	GPCalibration	6
3018	10342	0.09768976897689774	1.3177540822596534	0.05068424349447665	0.37464646464646467	0.09417699758513472	0.6683648003866824	0.11159573081822269	5.989161014370487	9.23648648648648	0.03540156671371707	0.8669086643093852	GPCalibration	6
3070	10592	0.09647964796479647	1.3187069465681869	0.05049015254001094	0.37464646464646467	0.09395518646911195	0.6689020204051053	0.11130221367647024	6.009781821136537	9.364880273660207	0.036028383831636174	0.8674919682035673	GPCalibration	6
3118	10842	0.09669966996699675	1.3187238028074066	0.05204177750791852	0.6515656565656566	0.09260063663658416	0.6709376842658291	0.1100745713856617	6.0953013563423735	9.34129692832764	0.034550944023982844	0.8687493860090204	GPCalibration	6
3174	11092	0.098019801980198	1.3153844785325581	0.05254307266419936	0.6777777777777778	0.09297122804670768	0.6676513070180384	0.10969741900978432	6.086299140351589	9.202020202020204	0.033501850814977946	0.868478347204824	GPCalibration	6
3226	11342	0.09636963696369638	1.3132682503671789	0.04904369148773948	0.6777777777777778	0.09188093011620382	0.6727789953287889	0.11004930304916898	6.113432586012814	9.376712328767121	0.03460842412957699	0.8690219389067266	GPCalibration	6
3278	11592	0.09592959295929593	1.3142374846055296	0.05101167056570814	0.6515656565656566	0.09009785373995188	0.6748917568105534	0.10899808791907907	6.191776109977247	9.424311926605505	0.03379985418923974	0.8702705528514643	GPCalibration	6
3320	11842	0.09537953795379539	1.3122820377567088	0.049938871176975645	0.6865151515151515	0.0893315167209332	0.6748629759577146	0.1082228284943981	6.235865254553454	9.484429065743944	0.033532466287579415	0.8710879957586252	GPCalibration	6
3357	12092	0.09515951595159511	1.3137424770405624	0.04918350896358364	0.6777777777777778	0.0894564337521374	0.6768170513878071	0.10890487536953124	6.21475438166805	9.50867052023122	0.03413595714674826	0.8707045269016567	GPCalibration	6
3397	12342	0.09471947194719477	1.313583511177833	0.05007259553255472	0.6777777777777778	0.08962057091521011	0.6762503467434839	0.10874930912549681	6.218433497936896	9.557491289198602	0.03439455624285734	0.870885971809948	GPCalibration	6
3443	12592	0.09515951595159511	1.313211951959014	0.0485816075619366	0.37464646464646467	0.08972922958096509	0.6763628942470152	0.10804787688411813	6.259844374104802	9.50867052023122	0.03340372759606203	0.871436756452343	GPCalibration	6
3495	12842	0.09504950495049502	1.3158015675475443	0.04918225080340123	0.3833838383838384	0.08938520038581364	0.6760407389345451	0.10722913484535487	6.304636700739276	9.520833333333336	0.032779721099938666	0.8721707739495664	GPCalibration	6
3749	10808	0.09537953795379539	1.314318649806828	0.04517739986482136	0.39212121212121215	0.08754984622390437	0.6818525667865242	0.10283249526989216	6.630711089884061	9.484429065743944	0.0279895966117059	0.8766308654344986	GPCalibration	6
3753	11058	0.0952695269526953	1.314338763576711	0.046472685043652893	0.4008585858585859	0.0875563332854184	0.6822361174884052	0.10275885251533247	6.639195561147493	9.49653579676674	0.027972753062831146	0.8767577199844736	GPCalibration	6
3754	11308	0.09570957095709576	1.314407886468965	0.04662700512759441	0.43580808080808087	0.0875718909063552	0.6809424409141765	0.102492617797138	6.643819384747836	9.44827586206896	0.02751038445513096	0.8767800445877734	GPCalibration	6
3755	11558	0.09559955995599556	1.3143023016695181	0.046788581387478656	0.4095959595959596	0.08752281565636243	0.6813218456169454	0.1024382618702541	6.6510484771783	9.460299194476415	0.027511140483414034	0.8768892995605904	GPCalibration	6
3755	11808	0.09548954895489548	1.314266331281409	0.04501849597475708	0.4008585858585859	0.08745415792320034	0.6814371316999002	0.10247150556698295	6.650015806144885	9.472350230414747	0.027616423372521515	0.876894027672583	GPCalibration	6
3757	12058	0.09515951595159511	1.3145268781165262	0.04630888524253114	0.39212121212121215	0.08756301009475656	0.6822434581521757	0.10271498471369185	6.642102513609516	9.50867052023122	0.02801871924845807	0.8768217647999469	GPCalibration	6
3759	12308	0.09515951595159511	1.3146364533711197	0.04559967948711388	0.3833838383838384	0.08762327342027389	0.6824025353592255	0.1028013691003008	6.6380685523110285	9.50867052023122	0.02808174562862975	0.8767587384197751	GPCalibration	6
3761	12558	0.09493949394939494	1.3145005999674562	0.045391992577429985	0.39212121212121215	0.08760885702348849	0.6826488437577617	0.10280065656289092	6.640510543238932	9.533024333719583	0.028230478479643037	0.8768300275709621	GPCalibration	6
3764	12808	0.09559955995599556	1.3148372916746225	0.04493289322054113	0.4008585858585859	0.08790994904069223	0.6810227424989191	0.10271650443042465	6.630119923524189	9.460299194476415	0.027791377303736042	0.8766090627402684	GPCalibration	6
3795	13058	0.09460946094609457	1.3174199110670752	0.04586446861767947	0.3833838383838384	0.0878666856997876	0.6826750719488303	0.10333202384884876	6.606616676234161	9.569767441860469	0.02896831621562504	0.8764222228382804	GPCalibration	6
3837	13308	0.09449944994499448	1.3211897224559939	0.047261940105672036	0.39212121212121215	0.08874761613104483	0.681701310439645	0.10464049695838308	6.514698708959369	9.582072176949943	0.03033162869051663	0.875168921364489	GPCalibration	6
3880	13558	0.09405940594059403	1.3205876606264946	0.04480004628200962	0.39212121212121215	0.08831135725187955	0.6841794746238496	0.10409649553985365	6.572550507830588	9.631578947368425	0.02995172606901028	0.8759888679903957	GPCalibration	6
3926	13808	0.09449944994499448	1.3219451703960259	0.045563067323681476	0.4270707070707071	0.08741161742131218	0.6842530286777196	0.10330614547802065	6.623546213166001	9.582072176949943	0.02888223672116909	0.8766183133338366	GPCalibration	6
3968	14058	0.09361936193619358	1.3220721143701024	0.044030141067346824	0.669040404040404	0.0862374209556802	0.6866159051788235	0.10299278123525525	6.666641068857643	9.68155111633373	0.029070119833893224	0.8773105182299132	GPCalibration	6
4010	14308	0.09295929592959296	1.322146659389724	0.044823440188132516	0.3833838383838384	0.08532956985936348	0.6877697243785336	0.10289260990338443	6.684345212200812	9.757396449704142	0.02939319599048887	0.8776475080799182	GPCalibration	6
4052	14558	0.09339933993399341	1.3206163951831664	0.0456051993544849	0.3833838383838384	0.08535938281387201	0.6861751597588004	0.10273707927570246	6.678943616037587	9.706713780918728	0.02905319688403106	0.8775474631819756	GPCalibration	6
4095	14808	0.09317931793179313	1.320436282370921	0.04680752385857134	0.3833838383838384	0.08537071865228821	0.6864107131452776	0.10266872302434261	6.685684723891331	9.73199527744983	0.029142839368053508	0.8776778427001533	GPCalibration	6
4141	15058	0.09284928492849287	1.3134195206666612	0.046270853471558494	0.4008585858585859	0.08552025557940682	0.6873135940860606	0.10276335083085757	6.688314350680705	9.770142180094785	0.029405271456833457	0.8777454436146738	GPCalibration	6
4179	15308	0.09273927392739278	1.3107756253925376	0.045300894340641745	0.36590909090909096	0.085274005002106	0.6856369144758304	0.10184025673774309	6.732474332242389	9.782918149466187	0.028810195644999106	0.8784505304276081	GPCalibration	6
4223	15558	0.09240924092409242	1.3114682523742536	0.04439052641019269	0.669040404040404	0.0851907499858868	0.688130231684021	0.10171783690551447	6.765089119258641	9.821428571428571	0.028728576441795023	0.8788621826341125	GPCalibration	6
4271	15808	0.09218921892189214	1.3146655579580884	0.043336823815051426	0.3571717171717172	0.08517492702071124	0.6888852909319082	0.10248015174675076	6.722133790690352	9.847255369928407	0.02952478970442779	0.8782859913736801	GPCalibration	6
500	500	0.12288228822882286	1.4207481579741037	0.059508984231756476	0.2872727272727273	0.15905804303430554	0.6257284745887702	0.14755683040705753	4.240593084458408	7.137869292748435	0.05253376267544703	0.8245839490957301		7
576	750	0.11683168316831682	1.4190818682545314	0.0632437077041037	0.330959595959596	0.15469815909744752	0.6224428375597448	0.14222858873073363	4.376355296178535	7.559322033898305	0.05289073892649951	0.8302775779051839		7
651	1000	0.11452145214521448	1.3744795100505847	0.05945133402229109	0.7127272727272727	0.1541477790117069	0.6137156655281337	0.1384638877183138	4.4323157152474	7.731988472622482	0.05232319300659197	0.8331553548481936		7
732	1250	0.1107810781078108	1.3697338648116355	0.06426980475825356	0.32222222222222224	0.15071728187415165	0.6081644553919694	0.14059209894174707	4.325737078894855	8.026812313803376	0.057644040612368344	0.8315748812798208		7
802	1500	0.10847084708470844	1.3747275380556783	0.06526409863208538	0.3396969696969697	0.14426459938037198	0.6143153336751591	0.13991209752892272	4.3907234937148125	8.219066937119678	0.058100409171692305	0.8334287437435992		7
868	1750	0.10902090209020898	1.3738102065600049	0.06520037003700367	0.3396969696969697	0.14130477773393546	0.6168319166448251	0.14272541248559129	4.321808610692204	8.172552976791124	0.05991778727456351	0.8310613106352275		7
944	2000	0.10726072607260728	1.3713371835453954	0.06969672522807832	0.3396969696969697	0.14227867981878742	0.6173008391303547	0.14549319195706337	4.24281597528307	8.323076923076922	0.06367535033877593	0.8290639235886168		7
1017	2250	0.10924092409240926	1.3729320479836766	0.06858781989310038	0.330959595959596	0.14190872919301425	0.6188764549583207	0.1469824824765577	4.210545668644735	8.15407854984894	0.06331934442674093	0.8274397314808497		7
1109	2500	0.1079207920792079	1.3769172039459845	0.06431247569201361	0.7302020202020202	0.1403457282526694	0.622905320838942	0.14227329176693046	4.378230890020976	8.26605504587156	0.05969460981243534	0.8323845981083567		7
1168	2750	0.10737073707370737	1.3808045796244173	0.06499452167438957	0.3357070707070706	0.13920266027572079	0.6199752655083595	0.14187791332206529	4.36977998189898	8.313524590163935	0.06007717596909559	0.8325520869571971		7
1253	3000	0.10462046204620457	1.3771600220623206	0.07495487326510425	0.6777777777777778	0.13858208873602224	0.6138362045175626	0.15031732462774222	4.08360251246964	8.558359621451109	0.07037122933432259	0.8250083086194728		7
1327	3250	0.10550055005500547	1.3937931726359873	0.07615766021046542	0.6777777777777778	0.1370840363602087	0.6146751780249083	0.1513910362680125	4.060182116309242	8.478623566214809	0.07057062928155367	0.8239288206634409		7
1398	3500	0.10605060506050601	1.3948686557621317	0.07695701792401458	0.6777777777777778	0.1367994677873169	0.6139022434599517	0.15253747918649133	4.024599375405954	8.429460580912867	0.07125608285742963	0.8226933120820643		7
1471	3750	0.10473047304730476	1.3944323099243134	0.07978842328677306	0.3396969696969697	0.1387276268273427	0.6120896072979448	0.15559072003207083	3.9339724578161155	8.54831932773109	0.07519119620168853	0.8200783307510067		7
1560	4000	0.10517051705170521	1.372452381812084	0.0776485481881521	0.330959595959596	0.13784224947364684	0.6075701415362255	0.15157183503199426	4.008463323070395	8.508368200836816	0.07173248084066111	0.8230970021076337		7
1648	4250	0.10572057205720575	1.366755969060903	0.07635629674078513	0.36590909090909096	0.13704486458775417	0.6076286868216495	0.14998962801360172	4.051138034468271	8.45889698231009	0.06989378636820276	0.8243856415745915		7
1728	4500	0.10506050605060502	1.3595701168286531	0.07689885655232184	0.34843434343434343	0.1367968738083488	0.606845726284274	0.15002853166865016	4.044868796186986	8.518324607329847	0.07051093911143978	0.8244285548379552		7
1806	4750	0.10572057205720575	1.3600042901897245	0.076572307230723	0.3396969696969697	0.13651277094849604	0.607554102806852	0.14952704547265372	4.063171989297178	8.45889698231009	0.06948799338281815	0.824791434559976		7
1888	5000	0.10539053905390539	1.3597384379292585	0.07522100543387666	0.3571717171717172	0.13393251527413344	0.6077550509947641	0.1486277532776448	4.089108780776928	8.488517745302714	0.06891216180427102	0.8256972991418235		7
1975	5250	0.10517051705170521	1.3561657449159539	0.07975483103865937	0.3571717171717172	0.1338326355208081	0.6056125022808225	0.14969943464427116	4.045522975553861	8.508368200836816	0.07026288770253411	0.8245665952457607		7
2048	5500	0.10484048404840485	1.3603906642993409	0.07785176295407312	0.6515656565656566	0.13187024122226862	0.6054877380920067	0.14976144668618271	4.043014751057892	8.538300104931794	0.07058075657687417	0.824578759374721		7
2130	5750	0.10308030803080304	1.3499478763462605	0.08054866042159765	0.3134848484848485	0.13331896809900792	0.6018306780155745	0.15070324460053472	3.9934818895958872	8.701173959445041	0.07313181605363767	0.8237878759155592		7
2223	6000	0.10319031903190323	1.351359137925169	0.08408039137247052	0.330959595959596	0.1334573189876787	0.5977313513325984	0.15148936966544596	3.9456983196421485	8.690831556503195	0.07417704444034522	0.8226326365277515		7
2302	6250	0.10198019801980196	1.3512920961707329	0.08181720949872759	0.3396969696969697	0.13278222580264604	0.6006884000513623	0.15031303694243012	3.9962495088262098	8.805825242718448	0.07372576168464737	0.8242940402955508		7
2383	6500	0.1016501650165017	1.3531026113959195	0.08080974764143076	0.6865151515151515	0.13416850401941688	0.6020361427181192	0.14951286110031548	4.026651207712384	8.837662337662332	0.07311778084418413	0.8252320541393142		7
2457	6750	0.1016501650165017	1.3526617017019278	0.08145241746396857	0.3571717171717172	0.13507729980863983	0.5981637809859738	0.1498125590944821	3.9927479017879306	8.837662337662332	0.07378064069686475	0.8245691942866334		7
2536	7000	0.10022002200220026	1.3559217267965675	0.08168840772966181	0.6428282828282827	0.13400813708466228	0.6010153394699177	0.14963049475293602	4.016663451272353	8.978046103183312	0.07440075273126165	0.8253792252665382		7
2610	7250	0.10022002200220026	1.3597976247734034	0.08233381115889361	0.6515656565656566	0.1330714657736893	0.6011948209763971	0.15071308092686228	3.989002263633265	8.978046103183312	0.07535685445448939	0.8244231235433104		7
2700	7500	0.10088008800880088	1.3597921884218944	0.0838226767121156	0.34843434343434343	0.13358311302692505	0.5972449679781958	0.15060393911085537	3.965666313273389	8.912758996728462	0.07516087554642634	0.8239590364447728		7
2784	7750	0.10066006600660071	1.3618492823468509	0.08582451022880061	0.34843434343434343	0.13354291059560072	0.597652817401994	0.14997876118454356	3.984916348699556	8.934426229508192	0.0747221171354036	0.8246178168579957		7
2866	8000	0.10044004400440043	1.367010630806863	0.08286406974030733	0.6603030303030303	0.13408314475268238	0.5984333432909148	0.14979926299604673	3.9949017860435516	8.95618838992333	0.07464674709505709	0.8249132089005424		7
2948	8250	0.10011001100110006	1.3661732889300453	0.08465970485937478	0.6603030303030303	0.13381968914169887	0.5993206255322437	0.147970315554354	4.0502760522403225	8.989010989010994	0.07315901122115227	0.8267309777777476		7
3026	8500	0.1007700770077008	1.3693215390950668	0.08385754130968646	0.32222222222222224	0.13319668255209438	0.5993336114942797	0.1481340029603763	4.045888179060365	8.923580786026198	0.07281163389101822	0.8264182891012809		7
3100	8750	0.10121012101210125	1.3722090393478756	0.08327196608549739	0.3571717171717172	0.1329327255726039	0.5977983513677537	0.1483518771984574	4.029597485767236	8.880434782608692	0.07283392227206417	0.8259559567158345		7
3165	9000	0.10143014301430142	1.3698390951396548	0.08200795635119061	0.3396969696969697	0.13262187154035626	0.5990847952871798	0.147897370325132	4.050679156567655	8.859002169197398	0.07213086243794262	0.8264389945477558		7
3250	9250	0.10110011001100105	1.369610729586586	0.08340245691235786	0.37464646464646467	0.13210726700823816	0.59818997466451	0.14681127981113784	4.074550507522572	8.891186071817197	0.07149157102531606	0.8274083189636829		7
3311	9500	0.09944994499449944	1.367864260443589	0.08208506961807287	0.3571717171717172	0.1317477131951853	0.599258499952105	0.14567374885712994	4.113702740909276	9.055309734513276	0.07159027768842274	0.8289597773170778		7
3385	9750	0.09911991199119907	1.3664368455998146	0.08079433498905442	0.3396969696969697	0.13152713184233963	0.6009288920734633	0.1458649160600015	4.11976305410049	9.088790233074366	0.07184277952224005	0.8290373084865609		7
3464	10000	0.09834983498349836	1.366501959113462	0.08346745785689674	0.3571717171717172	0.13052233319243192	0.6017527379633146	0.1476854563886867	4.074556511370956	9.167785234899327	0.0739783336438364	0.8276718313726652		7
3538	10250	0.09823982398239828	1.3664888987278534	0.08343708259714858	0.3571717171717172	0.13094154097546126	0.6026906036091708	0.14744861503066056	4.087461950618166	9.179171332586781	0.07375507022918974	0.8280051057884119		7
3617	10500	0.09746974697469746	1.3620523047407826	0.08329031236456973	0.3396969696969697	0.1310831340433901	0.6022882077163534	0.1462026920563424	4.119542528561981	9.259593679458241	0.0732474734426341	0.8292827795826685		7
3691	10750	0.09680968096809683	1.361800569552775	0.08318785767465632	0.3396969696969697	0.1306434135084102	0.6037424558402958	0.14617133670195276	4.130375143735209	9.329545454545451	0.07357242169236211	0.8296178973395412		7
3763	11000	0.09724972497249729	1.364259753243876	0.08241760842750938	0.36590909090909096	0.13001555020155722	0.6041325508985844	0.14592721748898452	4.139957996144126	9.282805429864249	0.07298411130035842	0.8297661637271443		7
3846	11250	0.09735973597359737	1.3635286382898937	0.07997004144858924	0.3396969696969697	0.12985579192604624	0.6057249161033562	0.14466581289356104	4.187063301189362	9.271186440677965	0.07160796964138591	0.8310322943850167		7
3926	11500	0.09746974697469746	1.3657113445476685	0.08043865497660874	0.3571717171717172	0.1292806573351472	0.6062255284796984	0.14353315491060978	4.223592304211847	9.259593679458241	0.07045436574847415	0.8320758872768285		7
3997	11750	0.09669966996699675	1.3653674983610236	0.08027664433109971	0.3396969696969697	0.12850323741239225	0.6080860030056091	0.14336817344667552	4.241429519444782	9.34129692832764	0.07070280258841827	0.8325975274445849		7
4071	12000	0.09658965896589655	1.370609227039932	0.08182294896156277	0.3396969696969697	0.1274281221836063	0.6079703441288588	0.14486816530216004	4.1967145981367215	9.353075170842828	0.07215175041982402	0.8312585906142794		7
4146	12250	0.09746974697469746	1.3713713645854804	0.08219716971697165	0.33419191919191926	0.12763852690564345	0.6080190771421694	0.1447511566532158	4.200443652404221	9.259593679458241	0.07137883243509577	0.8311514205902067		7
4219	12500	0.09790979097909791	1.3657331204764647	0.081715382649376	0.3396969696969697	0.12752468692194813	0.6073151420009437	0.1451364126905298	4.184443660571275	9.213483146067416	0.07146403824879038	0.8306261707721116		7
4277	12750	0.09746974697469746	1.3673093304808976	0.08232087097598642	0.6428282828282827	0.12661618662980442	0.6083276259284518	0.14658751557178967	4.149927935919822	9.259593679458241	0.0730061277423932	0.8295241252829093		7
4355	13000	0.09746974697469746	1.3624206078812753	0.08227314398106471	0.6428282828282827	0.1269602848331685	0.6075537644164396	0.14754761867983324	4.1176792268995115	9.259593679458241	0.07394807792919544	0.8285821750961071		7
4410	13250	0.09735973597359737	1.363558405647214	0.08125309197586417	0.6428282828282827	0.12692445058055524	0.6081247883490608	0.14791588623705487	4.111287866500424	9.271186440677965	0.07430796577405019	0.8283322982523524		7
4482	13500	0.09724972497249729	1.3634525124596573	0.08301099554399882	0.3928282828282828	0.12658230684543414	0.607828744334919	0.14826630891739415	4.099574264532125	9.282805429864249	0.07473627293554101	0.8280140020919616		7
4544	13750	0.09746974697469746	1.361861733122802	0.08404514895934033	0.3928282828282828	0.12575654348101328	0.607093989788894	0.14961052614493786	4.057829388292912	9.259593679458241	0.07585472844225635	0.8266755245830462		7
4631	14000	0.09790979097909791	1.3609115789725252	0.08393254881043655	0.4761616161616162	0.12606567216064116	0.6058276495562779	0.14833369760849854	4.084221315343035	9.213483146067416	0.0744939177430804	0.8275962912778216		7
4698	14250	0.09867986798679873	1.3637203442197376	0.08330673067306725	0.3396969696969697	0.12665818998383016	0.60482634520843	0.14811565738311924	4.083473387583683	9.133779264214041	0.0738154399656693	0.8275046920475321		7
4771	14500	0.09878987898789882	1.3552509363735932	0.08207355735573553	0.3396969696969697	0.12536810767330092	0.6076046384718409	0.14833286296416387	4.096224035119134	9.122494432071267	0.07365388867488637	0.8275562323372148		7
4847	14750	0.09790979097909791	1.357154523096481	0.08221464368659082	0.34843434343434343	0.12502188909870937	0.6083298162252943	0.14820631028925252	4.104614810516665	9.213483146067416	0.07413401627407687	0.8279561927468252		7
4937	15000	0.09779977997799782	1.3577189553381195	0.08502173550688398	0.34843434343434343	0.12433131912384318	0.6074643361942876	0.14867955199912816	4.085728857979406	9.224971878515182	0.07472884610210431	0.8274713739198978		7
5021	15250	0.09735973597359737	1.3575139224319561	0.08469031903190312	0.34843434343434343	0.12441295194782231	0.6078255410942193	0.14837443193703337	4.096565244827129	9.271186440677965	0.07475100221946915	0.8278892618069336		7
5117	15500	0.09548954895489548	1.354537602802736	0.08554653243102084	0.3396969696969697	0.12400120857220057	0.6089357713073852	0.14844921562832	4.101980389253179	9.472350230414747	0.0761268648406201	0.8283835862044844		7
5193	15750	0.09548954895489548	1.3561023984410092	0.08502871953862047	0.3928282828282828	0.12397769508583546	0.608192463922172	0.14826563676072668	4.102046011535918	9.472350230414747	0.07603179392323978	0.8284786571218646		7
500	500	0.12288228822882286	1.4207481579741037	0.059508984231756476	0.2872727272727273	0.15905804303430554	0.6257284745887702	0.14755683040705753	4.240593084458408	7.137869292748435	0.05253376267544703	0.8245839490957301	GPCalibration	7
750	1239	0.12288228822882286	1.4069423155544878	0.038735846444907525	0.2872727272727273	0.1393909724538528	0.6591649092092241	0.12363771107084535	5.3314227795071165	7.137869292748435	0.027445133859312076	0.8496725779118651	GPCalibration	7
813	1489	0.11408140814081413	1.3836230399913594	0.04213031323249701	0.32222222222222224	0.12967156042265762	0.64854360188454	0.12067426591260352	5.3743322735788395	7.765670202507229	0.032920808387230785	0.8529977834719551	GPCalibration	7
874	1739	0.11287128712871286	1.3807450193501407	0.042000406896690365	0.34843434343434343	0.12986165560559337	0.6537652024910469	0.12376801805152932	5.28218204333578	7.859649122807018	0.03600684266355539	0.8511218702077317	GPCalibration	7
944	1989	0.11221122112211224	1.368585082993973	0.04714203700796295	0.34843434343434343	0.132826036235081	0.6380155071674966	0.12445333698361247	5.12654399336442	7.911764705882351	0.03889577691385104	0.8488930019640367	GPCalibration	7
1004	2239	0.11045104510451043	1.359007381663001	0.04789468699209877	0.7039898989898989	0.13406699757480345	0.6486988016077418	0.12639975677566748	5.132120647661083	8.053784860557771	0.040789310943220525	0.848759643952269	GPCalibration	7
1079	2489	0.10770077007700773	1.3588722966524835	0.04187409426652329	0.7039898989898989	0.1284761721964925	0.6571093174456422	0.12090969607334985	5.434711514343786	8.284984678243102	0.03711644918280052	0.8551827807401918	GPCalibration	7
1136	2739	0.10759075907590754	1.3582004850509786	0.042579907925779314	0.7039898989898989	0.1287500212680486	0.6491060619839727	0.1179332212823732	5.504013669140663	8.294478527607367	0.03540688255470699	0.8570023583693854	GPCalibration	7
1202	2989	0.10418041804180422	1.3490485758617023	0.047876867576303654	0.3396969696969697	0.12765933615703975	0.6476238113210306	0.12246888722191233	5.288068063748657	8.598732840549099	0.042240307956767406	0.8535792740014283	GPCalibration	7
1258	3239	0.10308030803080304	1.3598510056409212	0.053381885819616524	0.7214646464646465	0.1285555674896146	0.6482298854243306	0.1274442677505111	5.086379300270497	8.701173959445041	0.04748753710971612	0.8494321548594808	GPCalibration	7
1323	3489	0.10352035203520349	1.3582217893548347	0.05260753078756125	0.7302020202020202	0.12454176834935761	0.651800910628453	0.12718817231621593	5.124697515174147	8.659936238044637	0.046546948218203474	0.8499326997465931	GPCalibration	7
1392	3739	0.10495049504950493	1.3590082322854142	0.05254280536038822	0.6603030303030303	0.1254186381496815	0.6469798735291049	0.12758207560311588	5.071087536949461	8.528301886792454	0.04629141559517984	0.8487580893553152	GPCalibration	7
1455	3989	0.1044004400440044	1.3423644339089746	0.05271665465609035	0.38409090909090904	0.1278325578315524	0.6375704801429382	0.12861375458339594	4.957249574185502	8.578503688092729	0.04862378332318791	0.8469757766328078	GPCalibration	7
1517	4239	0.10627062706270629	1.3361362229860387	0.05196829874402333	0.330959595959596	0.126141904356659	0.6386445198814477	0.12558547271268503	5.08533754809795	8.409937888198757	0.04437027217957917	0.8493591007577146	GPCalibration	7
1580	4489	0.10539053905390539	1.3332020751004339	0.05353998147473808	0.30474747474747477	0.1238458034632783	0.6408298564853024	0.1266531831653413	5.059721678283612	8.488517745302714	0.045767731901830117	0.8488417290442645	GPCalibration	7
1646	4739	0.10506050605060502	1.331469409821472	0.05303790156301518	0.34843434343434343	0.12317545205202231	0.6424388842587538	0.12608422944982225	5.095315148152016	8.518324607329847	0.045342802212012576	0.8495966917373823	GPCalibration	7
1705	4989	0.10583058305830584	1.3333655630659518	0.05187909639569374	0.37464646464646467	0.12174652644026634	0.6390201474375294	0.12488818075546605	5.1167383780595355	8.449064449064448	0.04404331697970569	0.8501260999619885	GPCalibration	7
1780	5239	0.10462046204620457	1.3295870998918038	0.05667175865989563	0.6777777777777778	0.12142077623870767	0.632353825418017	0.1259522791184314	5.020582635296519	8.558359621451109	0.04661794408937067	0.8487615938644247	GPCalibration	7
1839	5489	0.10418041804180422	1.3283761567014833	0.05820290266664907	0.669040404040404	0.1194345910650007	0.6313863082357526	0.12567751297798088	5.023860619730544	8.598732840549099	0.04680628759960839	0.8490132943585874	GPCalibration	7
1907	5739	0.10198019801980196	1.3179818248563147	0.06138412239237281	0.7039898989898989	0.11771049996197078	0.6270911503282002	0.1272368658249171	4.928533458149638	8.805825242718448	0.05031034536573785	0.8477094566144602	GPCalibration	7
1986	5989	0.10286028602860287	1.3217127755390417	0.0618606775081992	0.7127272727272727	0.1179660270942307	0.6268064178026411	0.12869166130017334	4.870606311784374	8.721925133689838	0.05098091278959782	0.8461588011817994	GPCalibration	7
2249	6084	0.10242024202420241	1.304312066372361	0.047171393527788374	0.6952525252525252	0.12932548661394283	0.6247792849644929	0.11293516569346479	5.5321943446765305	8.763694951664878	0.037378273112325236	0.8602014848634724	GPCalibration	7
2290	6334	0.1026402640264027	1.3066835396189609	0.04647504929441024	0.6865151515151515	0.1298866292316903	0.6275384679776285	0.11304059032464323	5.55144365555231	8.742765273311893	0.03702736024807339	0.8603323757255239	GPCalibration	7
2338	6584	0.1007700770077008	1.304669404808682	0.046251801648184265	0.6865151515151515	0.12926374370923077	0.6277218698911982	0.1133433520617648	5.538232798595284	8.923580786026198	0.038666152577835844	0.8605637704144633	GPCalibration	7
2390	6834	0.10044004400440043	1.304109710489179	0.04657086688623466	0.6865151515151515	0.128273859156241	0.6275599738549085	0.1122357839975526	5.591442866996794	8.95618838992333	0.037930665524582644	0.861629290471017	GPCalibration	7
2430	7084	0.10033003300330035	1.3056404507722803	0.049550722843672276	0.6865151515151515	0.12802837656629254	0.6248397246075342	0.11300604457762234	5.529259314782407	8.967105263157894	0.03897795420393005	0.8606920127927696	GPCalibration	7
2479	7334	0.10044004400440043	1.3054019068732114	0.05099253307144973	0.3396969696969697	0.12743520762772215	0.6218809445808104	0.11336307131726618	5.485745378584257	8.95618838992333	0.039515130006491275	0.8600448259891083	GPCalibration	7
2549	7584	0.09713971397139709	1.3087490534169832	0.05222506585644102	0.34843434343434343	0.1263591197999612	0.6246254170807329	0.11494224935997184	5.434254336928403	9.294450736126846	0.04310085777942817	0.8597594282491747	GPCalibration	7
2597	7834	0.09823982398239828	1.308745274568146	0.04984378854987068	0.34843434343434343	0.1261387423550361	0.6234660784193728	0.11367863474578511	5.484461348551595	9.179171332586781	0.04126166787488453	0.8604985081427172	GPCalibration	7
2643	8084	0.09823982398239828	1.3091195293880882	0.04989023695831265	0.3571717171717172	0.1262211160439181	0.6233824542204361	0.11337721731305883	5.498304412421266	9.179171332586781	0.04099807686427872	0.860762099153323	GPCalibration	7
2693	8334	0.09823982398239828	1.309968067654764	0.05014312340806008	0.669040404040404	0.12667667920221515	0.6231623987700097	0.11445284771532532	5.444708552119038	9.179171332586781	0.04198965573387269	0.859770520283729	GPCalibration	7
2741	8584	0.09757975797579754	1.3101742746406704	0.05074976615430993	0.6777777777777778	0.1265910343855892	0.6226511782685367	0.11556514066100645	5.387880590177218	9.248027057497186	0.043530170926077465	0.858890071098125	GPCalibration	7
2793	8834	0.09790979097909791	1.3131045678737656	0.05403007597446485	0.6777777777777778	0.1262322497819545	0.6206558051235921	0.11671302028824422	5.317794052375379	9.213483146067416	0.04451739271766839	0.8575728163032338	GPCalibration	7
2841	9084	0.097029702970297	1.30984705077312	0.05477261249861122	0.34843434343434343	0.12442417068716036	0.6209196730670948	0.11658715087222206	5.325798498563658	9.306122448979595	0.045027082806823014	0.8579432142228799	GPCalibration	7
2897	9334	0.09592959295929593	1.3099721494094907	0.05357642986520869	0.3571717171717172	0.12291268686965115	0.622106582935328	0.11500174177515524	5.4095405281046505	9.424311926605505	0.04429124021877005	0.8597791668219341	GPCalibration	7
2939	9584	0.09548954895489548	1.3096717987439148	0.053749427707783334	0.3571717171717172	0.12312910661339053	0.6232267055042486	0.11546102306011728	5.397723742494055	9.472350230414747	0.04492406504098972	0.8595863860041147	GPCalibration	7
2988	9834	0.09570957095709576	1.3118308848118458	0.05344849398695547	0.34843434343434343	0.12320464400767157	0.6237874631579573	0.11610464263120948	5.372631524643961	9.44827586206896	0.045289886631586215	0.859000542411318	GPCalibration	7
3033	10084	0.09482948294829485	1.3122721436627927	0.05517443711080178	0.38164054336468123	0.12236140640659084	0.625281303012997	0.11695920483547241	5.346148718201239	9.545243619489556	0.04657292125292227	0.8585975957987829	GPCalibration	7
3083	10334	0.09713971397139709	1.3109831776231835	0.05520381395264675	0.3571717171717172	0.12338587376921827	0.6197449025475807	0.11550833111693246	5.365369723160444	9.294450736126846	0.04408604230221685	0.858774243726386	GPCalibration	7
3141	10584	0.09713971397139709	1.3117098098780262	0.053763476384653654	0.3571717171717172	0.1228426877904149	0.6212874956066385	0.1148420198154675	5.409931805491986	9.294450736126846	0.04333460924146098	0.8595256767871418	GPCalibration	7
3190	10834	0.09724972497249729	1.3152681058591211	0.05248559177932109	0.3571717171717172	0.12223622941611084	0.6228599840810206	0.11521887469962902	5.405884979390674	9.282805429864249	0.04344090867519618	0.8593093663523065	GPCalibration	7
3240	11084	0.09735973597359737	1.3163104000228973	0.054674429191911386	0.3571717171717172	0.12291067075886422	0.6221268550227198	0.11548856341348467	5.386913098878145	9.271186440677965	0.04367452102448126	0.8589657430019213	GPCalibration	7
3293	11334	0.09669966996699675	1.3165968639707217	0.05297693216960617	0.34843434343434343	0.12366931317889338	0.6234987340043612	0.11575223986213885	5.386493900653235	9.34129692832764	0.044266914666467365	0.8590334153665359	GPCalibration	7
3342	11584	0.09592959295929593	1.3165972626219904	0.052736491341717324	0.37464646464646467	0.123171747356641	0.6249690550561544	0.11539375369709816	5.415969539362257	9.424311926605505	0.044371050811197583	0.8596993562295066	GPCalibration	7
3399	11834	0.09570957095709576	1.3207986369732423	0.05363277030519551	0.3571717171717172	0.12329898385580265	0.6241069789804239	0.11546731063013961	5.405053391946913	9.44827586206896	0.04468297268061369	0.8596074563622905	GPCalibration	7
3444	12084	0.09757975797579754	1.322918447058681	0.053778914049253265	0.36590909090909096	0.12344796882335275	0.6228800653746388	0.11582925167832768	5.377571350494905	9.248027057497186	0.043746175305832524	0.85867406671837	GPCalibration	7
3497	12334	0.09845984598459845	1.3209975929267181	0.05273070250455286	0.36590909090909096	0.12248459892097245	0.62241364206843	0.11438881116111259	5.441210864511761	9.156424581005588	0.04184335509505752	0.859696798920344	GPCalibration	7
3749	8676	0.10011001100110006	1.3134459662066675	0.0459257837610568	0.330959595959596	0.1284520886896059	0.6173644272182661	0.10766989338944995	5.733863086361695	8.989010989010994	0.03508669957723639	0.8648032894216636	GPCalibration	7
3753	8926	0.09944994499449944	1.313532684218459	0.04693233270406594	0.3396969696969697	0.1283787672734277	0.6180351815818832	0.10804101219152873	5.7203757077568556	9.055309734513276	0.0358327746589474	0.8647172803465532	GPCalibration	7
3759	9176	0.09911991199119907	1.3133778780020404	0.047514039857732726	0.32222222222222224	0.1286088069638669	0.6184185997933791	0.10818943796039807	5.716071840762742	9.088790233074366	0.03616811320614582	0.864711974802655	GPCalibration	7
3765	9426	0.09900990099009899	1.3124447520589018	0.048141138293325635	0.2443434343434343	0.12783665154627807	0.617777344389776	0.10749216331055012	5.747184960870004	9.100000000000003	0.03568330116200299	0.8653067978478981	GPCalibration	7
3773	9676	0.09944994499449944	1.3123992993533977	0.04607477374195248	0.32222222222222224	0.12749319129912914	0.6167402439741656	0.10703657532599697	5.761957929761717	9.055309734513276	0.03505701045830204	0.8654930445471984	GPCalibration	7
3780	9926	0.09834983498349836	1.311851957027767	0.04763979471010233	0.330959595959596	0.1273349799264208	0.6186406009899408	0.10724786578268619	5.768325518416167	9.167785234899327	0.03585685485917369	0.865793310157328	GPCalibration	7
3782	10176	0.09922992299229927	1.311925364034839	0.04718158028586306	0.330959595959596	0.12741059412327524	0.6169199844479587	0.1068826795986816	5.771935984056003	9.077605321507757	0.03505979698371242	0.8657102800239883	GPCalibration	7
3788	10426	0.09999999999999998	1.3124205170541412	0.04755596355942402	0.22863636363636353	0.12704133134308165	0.6154884669770269	0.106127891153248	5.799497759625369	9.000000000000002	0.033966255340220526	0.8660337446597796	GPCalibration	7
3794	10676	0.0997799779977998	1.312917154570038	0.04690191223948802	0.3396969696969697	0.12699173045955664	0.6170276006268984	0.10629211124678165	5.805017826716478	9.022050716648288	0.034119286310650955	0.8661007356915493	GPCalibration	7
3794	10926	0.10033003300330035	1.313073350202161	0.048137250004595324	0.32222222222222224	0.1272087847588612	0.6157999038304041	0.10601905469893944	5.808388931396162	8.967105263157894	0.03359893476728252	0.8660710322294172	GPCalibration	7
3796	11176	0.09988998899889989	1.3133424070800044	0.04651470290493253	0.330959595959596	0.1272450515525726	0.6161704211251104	0.10656352457012219	5.7821888269062525	9.01101321585903	0.03436963868549389	0.8657403723156062	GPCalibration	7
3797	11426	0.09834983498349836	1.313565874635936	0.04569876423812227	0.330959595959596	0.12707348984157996	0.6187315747912573	0.1076237604985704	5.749023932307923	9.167785234899327	0.036186833133432225	0.8654633318830695	GPCalibration	7
3800	11676	0.09812981298129808	1.3135872879754091	0.04588617649369253	0.32222222222222224	0.1267928962105004	0.6198684362061271	0.10776456392719892	5.752061843120187	9.19058295964126	0.036362073705094804	0.8655081133136071	GPCalibration	7
3803	11926	0.09955995599559953	1.3136797247976553	0.047140964746300106	0.32222222222222224	0.1268029416217481	0.6172525016944826	0.10695471889253241	5.771157253142753	9.044198895027629	0.03485267987919376	0.8655873641252068	GPCalibration	7
3803	12176	0.09812981298129808	1.3136077186687065	0.04632830247846745	0.330959595959596	0.12685595576272415	0.619924212171573	0.10772036642047203	5.7549396903439956	9.19058295964126	0.0363167400063792	0.8655534470123226	GPCalibration	7
3822	12426	0.09988998899889989	1.312955705427431	0.048554672388526225	0.330959595959596	0.12671357767786995	0.6168429864745609	0.1065691709505362	5.788193536392124	9.01101321585903	0.03430753850367281	0.8658024724974273	GPCalibration	7
3870	12676	0.10055005500550052	1.3118314895620373	0.046938776775868996	0.3134848484848485	0.12749262097053496	0.6195524896659828	0.10720108087901727	5.779349280677349	8.945295404814008	0.03412596938527362	0.8653239756092259	GPCalibration	7
3912	12926	0.09955995599559953	1.3121560639686907	0.04603929384436532	0.330959595959596	0.1280147402165884	0.6204557005273421	0.10865377678494068	5.710392393956219	9.044198895027629	0.03606366930775523	0.8643763746966452	GPCalibration	7
3957	13176	0.09933993399339935	1.3125005834129404	0.045459260333847736	0.29601010101010106	0.12818153960198375	0.618386701124627	0.10853298878170922	5.697684253111088	9.066445182724252	0.03632083476791146	0.8643392312386893	GPCalibration	7
4001	13426	0.0997799779977998	1.3123589909281823	0.048174303799905234	0.330959595959596	0.1274707656967256	0.6166390231718126	0.1078154661820037	5.719393005553228	9.022050716648288	0.03552941317387262	0.8646906088283276	GPCalibration	7
4042	13676	0.09955995599559953	1.3133941529405246	0.04833381446421847	0.32702741702741706	0.12848306438770185	0.6146982249055761	0.10889602291055198	5.644817950885993	9.044198895027629	0.036855011439309325	0.8635850325650911	GPCalibration	7
4086	13926	0.10033003300330035	1.3139471308288746	0.04874729576645787	0.330959595959596	0.12837621694644114	0.6138581007129402	0.10827710525561451	5.669325008862939	8.967105263157894	0.03582525620794432	0.8638447107887554	GPCalibration	7
4132	14176	0.09966996699669972	1.3118165001170754	0.04961703854159123	0.3833838383838384	0.12941215275914553	0.6086829746781669	0.10867687282525505	5.600851026113784	9.033112582781452	0.037177640499831445	0.8631523925034688	GPCalibration	7
4174	14426	0.09834983498349836	1.3041623440046741	0.04819715243502973	0.330959595959596	0.1296705551595443	0.6117300245503651	0.10976777716564588	5.572947183099365	9.167785234899327	0.03880858742591938	0.8628415775905823	GPCalibration	7
4216	14676	0.09779977997799782	1.3037478741969188	0.04847429529526854	0.330959595959596	0.1291909978477397	0.6120757549687311	0.10974146047196576	5.5774340193430385	9.224971878515182	0.039147895617534546	0.8630523244044678	GPCalibration	7
4266	14926	0.09779977997799782	1.3050596434461579	0.04790662611970811	0.330959595959596	0.12881243711799562	0.6137329367295085	0.11018315086084514	5.570116047095233	9.224971878515182	0.03938431677197555	0.8628159032500266	GPCalibration	7
4311	15176	0.09944994499449944	1.3055826179151655	0.05069491175578347	0.330959595959596	0.1280956852271721	0.6123456523794628	0.10926341053416204	5.6043065961958805	9.055309734513276	0.037499428919869765	0.8630506260856308	GPCalibration	7
4358	15426	0.09713971397139709	1.3078607646812639	0.04977217426868895	0.3833838383838384	0.12762385815751523	0.6157277334767438	0.10947237828980892	5.624503122118281	9.294450736126846	0.03902664686078079	0.8638336391678221	GPCalibration	7
4407	15676	0.097029702970297	1.3089828047538314	0.047909573040390376	0.3396969696969697	0.12698610168147417	0.6176164309847563	0.10888073518745525	5.672412387016241	9.306122448979595	0.03838893094500306	0.8645813660846999	GPCalibration	7
4458	15926	0.09790979097909791	1.311152503333268	0.047897885602867694	0.6865151515151515	0.12744363029542763	0.6155149346106478	0.10867009396802958	5.66406922213328	9.213483146067416	0.03776528918969923	0.8643249198312029	GPCalibration	7
500	500	0.12992299229922988	1.3654958157184962	0.07306592325899253	0.6865151515151515	0.1476722746805795	0.5799224189533759	0.14010978227785276	4.1390573129528345	6.696867061812027	0.046561044142090294	0.8235159635586798		8
577	750	0.12651265126512656	1.379368877630859	0.07407472413908053	0.6952525252525252	0.1492657799753713	0.5769107661947792	0.14559914564241266	3.9623224686472787	6.904347826086953	0.05419250113055665	0.8192948476043168		8
674	1000	0.11606160616061612	1.3846291030698976	0.08689623962396235	0.30474747474747477	0.14990407904518738	0.564770122714901	0.15793668214874598	3.575927485819894	7.616113744075825	0.07405816959306416	0.8098802242463198		8
778	1250	0.10913091309130918	1.37284196585195	0.09052508584191747	0.6777777777777778	0.15243542200773433	0.5629184608410296	0.1616045562481933	3.483308106588875	8.163306451612899	0.08253669783757621	0.8083323890711146		8
870	1500	0.10935093509350935	1.3833586109421876	0.08499536064717578	0.3134848484848485	0.14301506341218825	0.5800346943132307	0.15734844802022602	3.6863070567983702	8.14486921529175	0.07671491188387222	0.8139341530226185		8
955	1750	0.10968096809680972	1.397557398733834	0.08363378560078226	0.32222222222222224	0.14197259314168187	0.5871474797138323	0.1573558227180182	3.7313362135063866	8.117352056168503	0.07569797975602094	0.8146210521471693		8
1038	2000	0.10880088008800881	1.3803496333332637	0.08159334822371121	0.7039898989898989	0.14429237970389652	0.588696924155973	0.15600626129821696	3.773546774706929	8.191102123356925	0.07498189931645746	0.8162172205955338		8
1126	2250	0.10869086908690873	1.382217171473597	0.07865438766098827	0.37464646464646467	0.143788399796737	0.5914506502440049	0.152436877564917	3.879970907906644	8.200404858299592	0.0715830956644533	0.819726035248638		8
1219	2500	0.10726072607260728	1.4027552008781727	0.0784166861130557	0.3396969696969697	0.1423887121060448	0.5986604588039671	0.153212832609012	3.90737804797138	8.323076923076922	0.07256635745745481	0.820172916469938		8
1299	2750	0.10396039603960394	1.404106415208263	0.08139944550010551	0.3396969696969697	0.14212358252707308	0.5957437221310157	0.15406130136188814	3.866926456317676	8.61904761904762	0.07611127416708133	0.8199283297933146		8
1365	3000	0.10506050605060502	1.4107691218261593	0.08276560433821155	0.3396969696969697	0.1415930020278408	0.5956327914617447	0.15607976681025076	3.8162075945812197	8.518324607329847	0.07710446503360001	0.817835028915795		8
1454	3250	0.10649064906490646	1.336728561214357	0.08411687279839089	0.34843434343434343	0.1426589472559176	0.5922333327924955	0.15669885956992866	3.7794361389605684	8.390495867768598	0.07694458429965073	0.8165647666354428		8
1536	3500	0.10737073707370737	1.3396764979148017	0.0823208598637641	0.669040404040404	0.13931881132497692	0.5966063327651888	0.15439561459374962	3.864140405380019	8.313524590163935	0.07375998196203083	0.8188692809642618		8
1612	3750	0.10594059405940592	1.3419566380358192	0.07978236712560142	0.6952525252525252	0.13712018319311187	0.6020584575912535	0.15348197223776394	3.922665631756315	8.4392523364486	0.07343957026577894	0.8206198356748151		8
1689	4000	0.10550055005500547	1.3332605183950494	0.08061569490282357	0.6952525252525252	0.1385142122513486	0.5936532214161474	0.15196890159435278	3.906412530379227	8.478623566214809	0.07330535748356405	0.8211940924614304		8
1783	4250	0.10451045104510448	1.332489580645046	0.08389906768454619	0.6865151515151515	0.1379979710244894	0.5908304919464339	0.15424629170530013	3.8304356326132156	8.568421052631582	0.07637798098262169	0.8191115679722738		8
1876	4500	0.10297029702970295	1.3298289780243848	0.08441994755031053	0.6865151515151515	0.13511790858332495	0.5939805542743223	0.15415001731495004	3.8532629747341316	8.711538461538463	0.07711479014140123	0.8199149128288958		8
1962	4750	0.10286028602860287	1.329033855509092	0.08440490160127119	0.7039898989898989	0.13375503277897918	0.5952191043157593	0.15495077491403847	3.8413431920296435	8.721925133689838	0.07778808656641902	0.8193516274049781		8
2043	5000	0.10374037403740377	1.3307650721874078	0.08337045926814898	0.7039898989898989	0.13459928755271167	0.5942827247321929	0.15414150888277173	3.8554360148644906	8.639448568398725	0.07649969894889805	0.8197599270136983		8
2127	5250	0.10506050605060502	1.3355756097212141	0.08372835616895016	0.36590909090909096	0.13395397219032343	0.595026568763725	0.155264083138062	3.8323516729533824	8.518324607329847	0.07643816756422193	0.818501326385173		8
2215	5500	0.10363036303630369	1.3320939446474094	0.08197832561033876	0.36590909090909096	0.13247854511084373	0.5971620768176589	0.15263773372987738	3.91228343231599	8.649681528662414	0.07493570715828447	0.8214339298054117		8
2305	5750	0.10198019801980196	1.3307431822595295	0.08121210454378766	0.330959595959596	0.13126195824676884	0.6011585326109469	0.15126848697493558	3.9741161205013955	8.805825242718448	0.07453583052211789	0.8234839714580802		8
2392	6000	0.10176017601760179	1.3310518008883103	0.08268443511017762	0.3396969696969697	0.13014895527853165	0.6005122642365546	0.15166788365591913	3.9593897518798697	8.827027027027023	0.07512589940943526	0.823113924572963		8
2472	6250	0.1016501650165017	1.3286629074257006	0.08038493849384933	0.669040404040404	0.12982929925624875	0.602872004011446	0.14947643286979895	4.033224451754051	8.837662337662332	0.07300009011091327	0.8253497448725852		8
2557	6500	0.10187018701870187	1.328875706484385	0.08294534453445339	0.669040404040404	0.13107529645218136	0.5980812962372979	0.15036333897514323	3.977573924027901	8.816414686825054	0.07411914401290776	0.8240106689683903		8
2632	6750	0.10209020902090205	1.3295114329027051	0.08255597782000415	0.34843434343434343	0.13065075376408616	0.5969929803364722	0.14936371026395484	3.9969078116864467	8.79525862068966	0.07316799971640853	0.8247417912626894		8
2719	7000	0.10011001100110006	1.3312006617325567	0.0836243235434654	0.330959595959596	0.1299633318818409	0.5978145188462153	0.14985306734489465	3.989337885692483	8.989010989010994	0.07500405706613672	0.8248859319327633		8
2803	7250	0.09845984598459845	1.3305273320386113	0.0846487037592648	0.36590909090909096	0.12929565501464788	0.599819389389238	0.14935220960824303	4.016140042136563	9.156424581005588	0.0755888893549157	0.8259512646604859		8
2891	7500	0.097029702970297	1.3259102159476257	0.08521939971774949	0.6865151515151515	0.12695739451501797	0.6022626172589507	0.14985055579272497	4.019088311504212	9.306122448979595	0.07687323801147329	0.8260970590182296		8
2969	7750	0.09768976897689774	1.3294571974689666	0.08458017468413502	0.6865151515151515	0.12454235437200695	0.6040050245242126	0.1496915028527053	4.034998734153578	9.23648648648648	0.0760630632145641	0.8262471678085382		8
3056	8000	0.09724972497249729	1.328958536497125	0.08337324843595464	0.330959595959596	0.1240277872339452	0.6050895712646055	0.1484167743840685	4.076962147814726	9.282805429864249	0.07513848950470346	0.8276117855227991		8
3135	8250	0.09757975797579754	1.3299934089810366	0.08369639741751947	0.6515656565656566	0.12293595548845844	0.6056664485671333	0.14738561307782994	4.109400069105109	9.248027057497186	0.07390297515933905	0.8285172668648634		8
3196	8500	0.09790979097909791	1.3318742559335677	0.08223211765621002	0.37464646464646467	0.1224640355298606	0.6075855009007597	0.1480955589320378	4.102658481336266	9.213483146067416	0.07410698431694542	0.8279832247039568		8
3266	8750	0.09779977997799782	1.3313861109713498	0.08265655454434327	0.6515656565656566	0.12256625570659507	0.6093483686897698	0.1477295437975216	4.124756314992375	9.224971878515182	0.0736874905300626	0.8285127294919394		8
3339	9000	0.0961496149614961	1.3313486299328738	0.08285454100965646	0.6515656565656566	0.12241717433805667	0.6118448767695289	0.14767343261403285	4.143229191188907	9.400457665903895	0.0746460396105969	0.829204345427907		8
3416	9250	0.09658965896589655	1.3353475644594985	0.08237108710871081	0.6515656565656566	0.12223012787308771	0.6098698707488225	0.1482292001660994	4.114370650758609	9.353075170842828	0.07500466944406407	0.8284056715900393		8
3490	9500	0.09658965896589655	1.3357501987870484	0.08248015357091262	0.6515656565656566	0.12287175030736726	0.6080998163465438	0.14765734190777774	4.118317507884872	9.353075170842828	0.0746590157309577	0.8287513253031457		8
3553	9750	0.0961496149614961	1.3381419936385275	0.08164452000755627	0.6515656565656566	0.12267515004134655	0.6088276534110735	0.147318004557781	4.132744366438112	9.400457665903895	0.07461489068926852	0.8292354943492355		8
3627	10000	0.09559955995599556	1.3350710274508322	0.0831838072696158	0.330959595959596	0.12189230083123827	0.607376653132733	0.14731425409605686	4.122999887958504	9.460299194476415	0.07516613546219347	0.829234304581811		8
3705	10250	0.09559955995599556	1.3349309619530154	0.08143794379437937	0.6777777777777778	0.12235063542082869	0.6093798956074684	0.14587418721802806	4.177434728028136	9.460299194476415	0.07367222924494156	0.8307282107990629		8
3779	10500	0.0961496149614961	1.3311321919288475	0.0813755764465335	0.330959595959596	0.12223010225583746	0.6087021188186053	0.1443934354681847	4.215580277904844	9.400457665903895	0.07198358789429535	0.8318667971442084		8
3849	10750	0.09636963696369638	1.3254318361688044	0.07996581880410257	0.330959595959596	0.12287020942808007	0.6073453480939176	0.14423102480596434	4.2109202850842	9.376712328767121	0.07180188259911102	0.8318284804371925		8
3927	11000	0.09779977997799782	1.328830532177946	0.08065329310708844	0.330959595959596	0.12277004806350185	0.6063073953891038	0.1454055619737271	4.169767560189037	9.224971878515182	0.07188820013703215	0.8303120198849702		8
4017	11250	0.09812981298129808	1.330447554956223	0.08128096142947622	0.330959595959596	0.1233331761689002	0.6056754746288413	0.14561323862392112	4.159480829851839	9.19058295964126	0.07188941769746747	0.8299807693212344		8
4092	11500	0.098019801980198	1.330592781857045	0.08084869598070914	0.40156565656565657	0.1233873263650319	0.6058862004568056	0.14565928566442998	4.159612603432966	9.202020202020204	0.07199294593571481	0.8299872520840871		8
4163	11750	0.09944994499449944	1.3322762010470874	0.08008062472913954	0.39212121212121215	0.1237212322963262	0.6050495793955067	0.14482815574978053	4.17770685722775	9.055309734513276	0.0702528562369819	0.8302971987685186		8
4250	12000	0.09922992299229927	1.33444787145623	0.08052335233523346	0.34843434343434343	0.12354297312613105	0.6043878042557239	0.1447557722096907	4.175224207157821	9.077605321507757	0.07041831280685193	0.8303517642008488		8
4321	12250	0.09922992299229927	1.3328258747756458	0.08205050505050498	0.3833838383838384	0.12320206928080583	0.6038990096482761	0.14521461402081118	4.158665529088756	9.077605321507757	0.0708801268316454	0.8298899501760555		8
4388	12500	0.09922992299229927	1.334895606546253	0.07998708204153743	0.34843434343434343	0.12284841592126633	0.6067157459961511	0.1459086205088468	4.158189858010236	9.077605321507757	0.07122576257842783	0.829544314429273		8
4458	12750	0.09944994499449944	1.3354896263630267	0.07990664066406636	0.330959595959596	0.12298776354542412	0.6073649298379589	0.1456936666616742	4.1687805911863345	9.055309734513276	0.07080203066215074	0.8297480243433497		8
4539	13000	0.09911991199119907	1.3355320963459707	0.07984635685790796	0.3833838383838384	0.12234697087959005	0.6081690852229278	0.14584318422299444	4.170020618125262	9.088790233074366	0.07110555443523034	0.8297745335735704		8
4612	13250	0.09856985698569853	1.3359936147002618	0.07918736873687364	0.3571717171717172	0.12184430282013232	0.6094892701322614	0.14588019677753475	4.178012393702238	9.14508928571429	0.0714235364528728	0.8300066065614287		8
4694	13500	0.09900990099009899	1.335587689868896	0.08021568823549015	0.6515656565656566	0.12253941608251152	0.6068608837213032	0.14484985647263984	4.18958567512237	9.100000000000003	0.0704230505128435	0.8305670484970574		8
4777	13750	0.09845984598459845	1.3349626712624285	0.07983655587780994	0.7039898989898989	0.12314672975199892	0.6068478504944611	0.14485875599406342	4.1892383123829315	9.156424581005588	0.07084583929359814	0.8306943147218034		8
4862	14000	0.098019801980198	1.334328819559313	0.08011226678223372	0.6865151515151515	0.12304554602510212	0.6078718593790361	0.14426457361136516	4.213590656127292	9.202020202020204	0.07054030938755357	0.8314398886322484		8
4931	14250	0.09834983498349836	1.3337018372681768	0.07936257514640349	0.6865151515151515	0.12302033876740796	0.607339876678482	0.1432925495662748	4.238460956391727	9.167785234899327	0.06946797431183996	0.8321821907046617		8
5011	14500	0.0962596259625963	1.3295393975495897	0.08105449989443382	0.6865151515151515	0.12145310764704982	0.6078163415624993	0.1428055601691963	4.256251233091747	9.388571428571424	0.07055097666917057	0.8331893973682333		8
5092	14750	0.09581958195819584	1.329496212046717	0.08101114555900028	0.6865151515151515	0.12102824005218771	0.6081619001120885	0.1427800878829534	4.259430773082591	9.436280137772673	0.07082514051841197	0.8333552775233922		8
5159	15000	0.09537953795379539	1.328890499704943	0.07946212954628791	0.6865151515151515	0.12050975339447875	0.6095947309525053	0.14242731650738766	4.280040836975861	9.484429065743944	0.07069980108959587	0.8339206609566087		8
5228	15250	0.09515951595159511	1.3287590456775147	0.0804928881777066	0.6777777777777778	0.12003304112972946	0.6102116707637834	0.1418508550372302	4.301783521880267	9.50867052023122	0.07028494911667171	0.8345555349317331		8
5302	15500	0.09504950495049502	1.3275160135240793	0.08023482348234816	0.6865151515151515	0.11977513793720607	0.6098741970678334	0.1417135058936908	4.303571443115257	9.520833333333336	0.07027546680031824	0.8346750282491868		8
5368	15750	0.09471947194719477	1.3262979623288074	0.07989130579724633	0.6777777777777778	0.11993295213378286	0.6097338754768897	0.14142374841787528	4.311396652245871	9.557491289198602	0.07027449493345361	0.8350060331193517		8
500	500	0.12992299229922988	1.3654958157184962	0.07306592325899253	0.6865151515151515	0.1476722746805795	0.5799224189533759	0.14010978227785276	4.1390573129528345	6.696867061812027	0.046561044142090294	0.8235159635586798	GPCalibration	8
750	1223	0.13014301430143016	1.3564265381958704	0.08397667590198894	0.3571717171717172	0.13947018614411155	0.5732692421784853	0.15262991737607773	3.755942819296422	6.683854606931529	0.058159212672772104	0.8116977730257978	GPCalibration	8
853	1473	0.11122112211221125	1.3621245950084633	0.08115183410232908	0.669040404040404	0.13760243616477194	0.5974806029119933	0.15810810679067389	3.77893717811082	7.991097922848662	0.07407068264222541	0.8147081952455634	GPCalibration	8
935	1723	0.11111111111111116	1.3761284020229572	0.07556974670768994	0.34843434343434343	0.1312876696426015	0.6109351082478985	0.15648293472644764	3.904164433750504	7.9999999999999964	0.07121426328485357	0.8176746256040351	GPCalibration	8
1030	1973	0.10825082508250827	1.3697047440504742	0.07617884647391075	0.6777777777777778	0.12989547319743733	0.6160664318790898	0.1570568238926858	3.9225702940487155	8.23780487804878	0.07336559356491601	0.8183835813525757	GPCalibration	8
1118	2223	0.11562156215621566	1.3824129473930278	0.0673094882371409	0.6952525252525252	0.1293209216791335	0.6185286890417214	0.14986539223562254	4.127228306781151	7.6489058039961915	0.061022468206745895	0.8233559696370384	GPCalibration	8
1203	2473	0.11419141914191422	1.4018196912608032	0.07022815998816721	0.6865151515151515	0.12916042454799034	0.623677559439456	0.15108429095627268	4.1280106322897785	7.75722543352601	0.062613135762569	0.8231954450955168	GPCalibration	8
1299	2723	0.10660066006600655	1.3839031110867452	0.07410090366031942	0.6166161616161616	0.12514000570266048	0.6287143583627752	0.15061190384356482	4.174400178991152	8.380804953560377	0.06753520988559528	0.8258641300483982	GPCalibration	8
1371	2973	0.11034103410341034	1.3895458885415504	0.07399335981197147	0.7127272727272727	0.1261550177821852	0.616701856369219	0.15066010553869083	4.093332167558084	8.062811565304088	0.06598859313015026	0.8236703727664394	GPCalibration	8
1472	3223	0.10781078107810782	1.3310551984288712	0.07682718187387798	0.7476767676767677	0.13017244828530877	0.6127858365925939	0.15226764594654765	4.024399489355129	8.275510204081632	0.06978663242747629	0.8224025864944159	GPCalibration	8
1557	3473	0.10693069306930691	1.3309695052713821	0.07554512475743642	0.7389393939393939	0.12791222337673466	0.6156044179750043	0.15196159553174013	4.0510526085284715	8.351851851851853	0.06988522973101895	0.8231840771996741	GPCalibration	8
1644	3723	0.10880088008800881	1.3403241078434038	0.07666855094757226	0.7039898989898989	0.12691778975690005	0.6119409262599114	0.15295666187974477	4.000747131504623	8.191102123356925	0.0697351311129549	0.8214639887990364	GPCalibration	8
1727	3973	0.10847084708470844	1.3307089365602842	0.07746281373837051	0.7389393939393939	0.12563481686936862	0.6053896519854479	0.15163248964297	3.992479800410077	8.219066937119678	0.06951765667865538	0.8220114962366362	GPCalibration	8
1827	4223	0.10836083608360836	1.3307716213501992	0.08134868427233752	0.6865151515151515	0.12897183402448492	0.6018862467946365	0.15535949965547882	3.874151552556257	8.228426395939087	0.07330371744938821	0.8183354464670033	GPCalibration	8
1928	4473	0.10825082508250827	1.3307424538023251	0.07848680393699554	0.7127272727272727	0.12821454810471145	0.6027476759851701	0.15345282644681923	3.9279020787151087	8.23780487804878	0.07159349813074908	0.8201556767867427	GPCalibration	8
2249	4969	0.10924092409240926	1.3170436621368637	0.06207920373693235	0.36590909090909096	0.12143835005523526	0.625206946977743	0.12900303060607624	4.846451622418666	8.15407854984894	0.04661243569510454	0.8441466402124862	GPCalibration	8
2309	5219	0.10748074807480745	1.3179012092308442	0.06097115444860793	0.6515656565656566	0.12123121048413536	0.6284990312731376	0.13125578814425723	4.788352880730738	8.303991811668375	0.04959677179983539	0.842922480125357	GPCalibration	8
2382	5469	0.10572057205720575	1.3175298321468694	0.06084215715993237	0.6952525252525252	0.1198623255222006	0.6307952015802023	0.13035674256112573	4.838991748235926	8.45889698231009	0.04988732360405021	0.8443921043387441	GPCalibration	8
2452	5719	0.10374037403740377	1.319640451629335	0.05958851156331726	0.6865151515151515	0.11910093749007365	0.6357741102870512	0.1313871451864662	4.838936940023722	8.639448568398725	0.05180154959663921	0.8444580763659569	GPCalibration	8
2536	5969	0.10363036303630369	1.3228888007177344	0.059997974522207634	0.669040404040404	0.11933529516931542	0.6353646798524158	0.1321461481210105	4.808045401902989	8.649681528662414	0.0526087223838303	0.843760914579866	GPCalibration	8
2611	6219	0.10308030803080304	1.3289819947825225	0.06029752225040781	0.7127272727272727	0.11803895406195938	0.6386181701832304	0.13231379635535126	4.8265425660383325	8.701173959445041	0.05284589177376152	0.8440738001954354	GPCalibration	8
2680	6469	0.10308030803080304	1.3170342219934947	0.061663386589554954	0.37464646464646467	0.11735994186492198	0.6383679628444306	0.1317156653774007	4.8465606654708475	8.701173959445041	0.05233520777081592	0.844584484198381	GPCalibration	8
2748	6719	0.10297029702970295	1.3186580196775266	0.05988867056576658	0.36590909090909096	0.11675064839353919	0.6399832563328423	0.13155782201244526	4.864653781455126	8.711538461538463	0.052112008004613686	0.8449176949656834	GPCalibration	8
2812	6969	0.10099009900990097	1.3217561784983214	0.05976504732258671	0.36590909090909096	0.11697627276898215	0.6442740943542965	0.13230280613888698	4.869693343298852	8.901960784313728	0.05387622806927836	0.8451336729208208	GPCalibration	8
2894	7219	0.10099009900990097	1.32517146529759	0.05975836739524444	0.6428282828282827	0.1179445874905688	0.6384777571755837	0.13194812566565606	4.838854314561659	8.901960784313728	0.05414273947772888	0.8448671615123702	GPCalibration	8
2962	7469	0.09955995599559953	1.3240653386072572	0.061705363176524614	0.6515656565656566	0.11521218548576677	0.6432719693741373	0.13287474697463153	4.841190549901487	9.044198895027629	0.05560161404881904	0.8448384299555814	GPCalibration	8
3031	7719	0.10121012101210125	1.3245413460296673	0.06016307770883024	0.6515656565656566	0.11386532795443216	0.6383300739130389	0.1301535926424199	4.9044368346156055	8.880434782608692	0.05237526775451866	0.8464146112333801	GPCalibration	8
3113	7969	0.10022002200220026	1.3249290815240995	0.060478417644631785	0.37464646464646467	0.11320335399336509	0.6376355251010826	0.12962903516083998	4.918925179917622	8.978046103183312	0.05273376404988159	0.8470462139479182	GPCalibration	8
3187	8219	0.10121012101210125	1.3264704130051543	0.06022101611870581	0.6603030303030303	0.11318504918924535	0.6361368763369569	0.12876214189835541	4.940403032741736	8.880434782608692	0.05134661970072202	0.8474432592871767	GPCalibration	8
3243	8469	0.10143014301430142	1.3269032595628443	0.06298349632555199	0.3571717171717172	0.11327642765894433	0.6356367488583209	0.12927561586430644	4.9169113959241475	8.859002169197398	0.05169044531708286	0.8468794116686158	GPCalibration	8
3304	8719	0.09966996699669972	1.3294059187195704	0.06183519175965497	0.7302020202020202	0.11254369256865338	0.6382803524717328	0.13034166088992213	4.896978817929762	9.033112582781452	0.053733130185229086	0.8465969028180711	GPCalibration	8
3366	8969	0.10011001100110006	1.3264352724837785	0.06072784856910528	0.6515656565656566	0.11269710910051464	0.6367226862738841	0.12960069905339347	4.9129571902352485	8.989010989010994	0.052884056517879474	0.8470059324810204	GPCalibration	8
3437	9219	0.09724972497249729	1.3258665692621485	0.06289431024222794	0.669040404040404	0.11154355259456993	0.6420356738797482	0.13054969452783813	4.917940836260187	9.282805429864249	0.05541597993242486	0.8473342950950778	GPCalibration	8
3749	7235	0.0961496149614961	1.3212996849976584	0.056081216080475706	0.3571717171717172	0.10365810097097392	0.6559991602438582	0.12245112075488704	5.357232797868672	9.400457665903895	0.04760342597018925	0.8562469590683146	GPCalibration	8
3760	7485	0.09658965896589655	1.3206581336953578	0.05398026099096476	0.34843434343434343	0.10386067426798846	0.6542628571502811	0.12186247322137958	5.368862454988293	9.353075170842828	0.046896792245987085	0.8565135487881164	GPCalibration	8
3764	7735	0.09669966996699675	1.3207571476326263	0.05716346435325404	0.39212121212121215	0.10378278078284062	0.6538047310395756	0.12190217393532356	5.3633557953319055	9.34129692832764	0.0468915722331303	0.856408757799873	GPCalibration	8
3770	7985	0.09636963696369638	1.3205405338092222	0.05690919519131485	0.6253535353535353	0.10381098758723978	0.6546809399316617	0.12182884143752659	5.373776293090498	9.376712328767121	0.04699687570821867	0.856633487328085	GPCalibration	8
3770	8235	0.09647964796479647	1.3207558928721772	0.05418881732476144	0.634090909090909	0.10383767017249308	0.6547715872362305	0.12188052137919073	5.372241436341795	9.364880273660207	0.046949399348858015	0.8565709526863455	GPCalibration	8
3774	8485	0.09658965896589655	1.3206474465926488	0.05389642682434622	0.39212121212121215	0.10395469085429726	0.6542911248287535	0.12157950373804745	5.381590685206899	9.353075170842828	0.046638424323124344	0.856771916710979	GPCalibration	8
3775	8735	0.09603960396039601	1.3205226798250256	0.05347709838761404	0.3571717171717172	0.1037647009753019	0.6559985577041342	0.12177245775399673	5.38708481214508	9.41237113402062	0.04707563745752279	0.8568847585820811	GPCalibration	8
3777	8985	0.09680968096809683	1.3204104512805483	0.053988567423749766	0.634090909090909	0.10353187624041402	0.6551024633937237	0.12136364717319462	5.397847532209093	9.329545454545451	0.04619421072667226	0.856996108305231	GPCalibration	8
3778	9235	0.09669966996699675	1.3218543779719574	0.05396260977825528	0.6603030303030303	0.10311196417653574	0.6579846298878247	0.12132944635556826	5.423123978984738	9.34129692832764	0.04597003238219721	0.857330297650806	GPCalibration	8
3785	9485	0.09691969196919692	1.3219616533802674	0.05283408898763031	0.669040404040404	0.10319380148213729	0.6572905178507963	0.12134372046565609	5.416765822973338	9.317820658342793	0.04587872993135525	0.857201578099448	GPCalibration	8
3839	9735	0.097029702970297	1.3228740793756475	0.054650860904550354	0.6253535353535353	0.10153801033790939	0.657381839416025	0.12205083092069517	5.386131617925414	9.306122448979595	0.046422710432577785	0.8565475865971253	GPCalibration	8
3902	9985	0.09504950495049502	1.3231828678379927	0.05669179715025482	0.3833838383838384	0.10217178761905804	0.6599934081075338	0.12370194884032915	5.33535174097729	9.520833333333336	0.04921209313043329	0.8557384019190718	GPCalibration	8
3950	10235	0.09548954895489548	1.327231360290755	0.05634378771328275	0.7476767676767677	0.1029310618533054	0.6575309428382855	0.12389641712706678	5.307102159087693	9.472350230414747	0.049278270982960545	0.855232180062144	GPCalibration	8
4015	10485	0.0961496149614961	1.3274435017643607	0.0559859796676784	0.7389393939393939	0.10246213179628083	0.6543208284702559	0.1232925018104047	5.307061004216215	9.400457665903895	0.048525279514992484	0.8553251055235114	GPCalibration	8
4067	10735	0.09603960396039601	1.3285169389830231	0.05782694358027507	0.7476767676767677	0.10358258276315364	0.6506065903374869	0.12362794233910596	5.262617641511026	9.41237113402062	0.049270764448383686	0.8546896315912202	GPCalibration	8
4129	10985	0.09658965896589655	1.3301968178833525	0.059767172140012634	0.7389393939393939	0.10364361461368511	0.6496990560168956	0.12384568940054144	5.24603689608962	9.353075170842828	0.04912926624580993	0.8542810747882935	GPCalibration	8
4196	11235	0.098019801980198	1.3322343533428833	0.05749361224802459	0.7389393939393939	0.10377134970619918	0.6504095172613102	0.12396135923797261	5.246873068023546	9.202020202020204	0.04805767926428055	0.8539225187555214	GPCalibration	8
4260	11485	0.09823982398239828	1.3344723803594891	0.05799902610156546	0.7389393939393939	0.10279824802634938	0.6496733256759479	0.12343665436551121	5.263212366013946	9.179171332586781	0.04748646600720281	0.8542737100103989	GPCalibration	8
4318	11735	0.09944994499449944	1.3341203661071503	0.05864002926973197	0.7302020202020202	0.10293629777107255	0.6494026037734744	0.12338521025695051	5.263212685062409	9.055309734513276	0.0465315046592053	0.8540185503462951	GPCalibration	8
4397	11985	0.09999999999999998	1.335484978583845	0.057503552378075536	0.7302020202020202	0.1030903462060961	0.6482718172240102	0.12382496975195352	5.235388456162193	9.000000000000002	0.046615291054357175	0.8533847089456428	GPCalibration	8
4450	12235	0.09900990099009899	1.3357579561904442	0.06163116136997755	0.4532828282828283	0.10198331969728484	0.6498689281732738	0.12476665750924698	5.208674666347532	9.100000000000003	0.04807006486741326	0.8529200341424877	GPCalibration	8
4513	12485	0.09900990099009899	1.3425021351799158	0.057776238505320175	0.7127272727272727	0.10147574591928718	0.6536782932596744	0.1255073245793425	5.208288005903877	9.100000000000003	0.04836023370419233	0.8526298653057087	GPCalibration	8
4574	12735	0.09966996699669972	1.3437202860811515	0.058629644540749745	0.6166161616161616	0.10160113664636188	0.6535364984658306	0.1254320146425616	5.2102846336972775	9.033112582781452	0.047792248649579885	0.8525377843537204	GPCalibration	8
4641	12985	0.09944994499449944	1.3461369056647945	0.06102374498101434	0.37464646464646467	0.10214081588982056	0.6503757352158761	0.12463650695807744	5.218180058870195	9.055309734513276	0.04756158210381409	0.8529884729016866	GPCalibration	8
4715	13235	0.09856985698569853	1.3461753157213334	0.05879249433727791	0.6166161616161616	0.10093261693731971	0.6534271019062405	0.1242115354381722	5.2605991834912285	9.14508928571429	0.04755980616857995	0.8538703368457214	GPCalibration	8
4775	13485	0.098019801980198	1.3488456405394975	0.05690060535796818	0.3571717171717172	0.10091517225963022	0.6544926900816611	0.12493500396555046	5.2386654604992104	9.202020202020204	0.04853565573716044	0.8534445422826415	GPCalibration	8
4840	13735	0.09779977997799782	1.3492124344340801	0.057895926414346786	0.3571717171717172	0.10076299019324195	0.6531277536703478	0.125834349983473	5.190377299649334	9.224971878515182	0.049652027634931	0.8525481923870711	GPCalibration	8
4910	13985	0.09779977997799782	1.3495925171365946	0.058990468182285684	0.6253535353535353	0.1008407994610085	0.6528541684635011	0.12564298952761738	5.196105018816018	9.224971878515182	0.04950613876258937	0.8526940812594127	GPCalibration	8
4978	14235	0.09779977997799782	1.3503625729309754	0.05752378732404035	0.39212121212121215	0.10026426084762755	0.6533160959082063	0.12619597985078823	5.1769961030507865	9.224971878515182	0.04995987035136619	0.852240349670636	GPCalibration	8
5050	14485	0.09603960396039601	1.3485419805759815	0.06029318284347261	0.6253535353535353	0.09798549306247062	0.6542960456354622	0.12548081249929116	5.214311515867482	9.41237113402062	0.05059135186654755	0.8533690441730565	GPCalibration	8
5116	14735	0.09592959295929593	1.346672120362652	0.06129435786495685	0.3833838383838384	0.0979775192864877	0.6523597339586142	0.12696075495649548	5.138278629346152	9.424311926605505	0.05220085767002951	0.8518695493706746	GPCalibration	8
5176	14985	0.0952695269526953	1.348306252493746	0.0634951034829496	0.7214646464646465	0.09800700608927179	0.6520803933621967	0.12623314071191621	5.16568303446039	9.49653579676674	0.052083578499794975	0.8526468945475097	GPCalibration	8
5233	15235	0.09548954895489548	1.3454183100057993	0.06117714323595987	0.7127272727272727	0.09762573719817867	0.6508597360542848	0.1258435102124498	5.171976965323832	9.472350230414747	0.0516764675546362	0.8528339834904684	GPCalibration	8
5288	15485	0.09515951595159511	1.3429794455306518	0.06049559763192901	0.7214646464646465	0.09779416644394734	0.6521855598822025	0.12634168569216844	5.162077395985145	9.50867052023122	0.052257409848182695	0.8525830742002222	GPCalibration	8
5352	15735	0.09515951595159511	1.3426611810022682	0.06633472318123278	0.7127272727272727	0.09750804459398554	0.6508595132317714	0.12676544297528083	5.134360737087382	9.50867052023122	0.0527670285507374	0.8520734554976676	GPCalibration	8
5427	15985	0.09515951595159511	1.3445228496575234	0.06389736695007114	0.7127272727272727	0.09791495082338753	0.6502197322012092	0.12733620655939906	5.106322465306821	9.50867052023122	0.053344359801651454	0.8514961242467534	GPCalibration	8
500	500	0.13300330033003305	1.4284465964562174	0.06020230356368966	0.28884135472370764	0.18970213885484039	0.5717363319410478	0.1512584271377873	3.779864320684959	6.518610421836226	0.05509773805898513	0.811898961610982		9
577	750	0.12739273927392736	1.383814170431575	0.06887043704370432	0.30474747474747477	0.18517746819071718	0.5735006020057427	0.15820887006668652	3.6249585864813194	6.849740932642489	0.0649943960667005	0.8076128646593722		9
664	1000	0.12673267326732673	1.4092844654533092	0.06863177984465109	0.7214646464646465	0.17812802966683683	0.5750309176116849	0.15755760776048025	3.6496550422741207	6.890625	0.06471470553509695	0.8085526211975762		9
738	1250	0.12178217821782178	1.4009944711014093	0.06839535620228684	0.35318181818181815	0.17007177425188333	0.5837055615055827	0.15527096585964237	3.759270500276433	7.211382113821139	0.06527679470526347	0.8129410270769147		9
830	1500	0.11870187018701872	1.3987922374026593	0.06509295929592954	0.3571717171717172	0.1630762604572775	0.5873767787625854	0.15079828779262	3.895115702973727	7.424467099165893	0.0631755268670901	0.8181226029458911		9
908	1750	0.11782178217821782	1.4024799674817996	0.06916966141058548	0.330959595959596	0.15726222468627785	0.5893501029334466	0.14740885123341185	3.998064553126806	7.487394957983193	0.06060259821771269	0.8215756196040694		9
985	2000	0.11111111111111116	1.4076771975130304	0.0672932015423764	0.330959595959596	0.14842416558586258	0.6035244897812339	0.14471607299879252	4.170404000572	7.9999999999999964	0.06157823268990066	0.8273106561989881		9
1069	2250	0.10627062706270629	1.3185529885331315	0.07222903401451253	0.34843434343434343	0.14214202819554725	0.6053228377270544	0.14452355430791983	4.188402649144389	8.409937888198757	0.06483690802565523	0.8288924649116386		9
1146	2500	0.10660066006600655	1.3233133894409017	0.07195954039848425	0.6603030303030303	0.14114973732881067	0.6019883579913189	0.14455867836625155	4.164318357048968	8.380804953560377	0.06497627152021357	0.8284230684137799		9
1226	2750	0.10561056105610556	1.331011249588256	0.07320923203431448	0.6777777777777778	0.13880424409998304	0.6045662838515408	0.1467970107544998	4.118382797743781	8.468750000000005	0.06744511165419192	0.8269443272897025		9
1302	3000	0.10396039603960394	1.3310944534355418	0.07373346779122353	0.6865151515151515	0.13851989907331977	0.605599612089551	0.1467379310421053	4.127082941600007	8.61904761904762	0.0685246221026757	0.8275149818577203		9
1374	3250	0.10220022002200224	1.3313728436203691	0.07540764076407634	0.6952525252525252	0.13443623314960915	0.6098429451214865	0.14545735452064995	4.192589279044737	8.784714747039823	0.06826549771453938	0.8295342822634584		9
1452	3500	0.10286028602860287	1.330563662107664	0.07238478847884783	0.6515656565656566	0.13601117428959308	0.6093027079648546	0.14474107845372217	4.209604588234887	8.721925133689838	0.06717991890461662	0.8299597950667806		9
1527	3750	0.10297029702970295	1.3366786608612025	0.07281384805147176	0.34843434343434343	0.13409963356848995	0.609883818596307	0.1452815498377265	4.197944056058888	8.711538461538463	0.067521947543529	0.8295077554267681		9
1602	4000	0.10352035203520349	1.34621062236759	0.07376500427820555	0.34843434343434343	0.1304961649580539	0.6131495037806134	0.14705400296164253	4.169553303085173	8.659936238044637	0.06835746832528802	0.8281221796395085		9
1667	4250	0.10319031903190323	1.3600024341239596	0.07676384305097173	0.34843434343434343	0.13031948164323431	0.6102854444906618	0.14770617567954714	4.131753067757261	8.690831556503195	0.06948877857067406	0.8273209023974227		9
1754	4500	0.1016501650165017	1.33138152501281	0.0795724628018357	0.34843434343434343	0.13102105336626474	0.6056046486105261	0.14757787999423738	4.10362751270159	8.837662337662332	0.07101675167401715	0.8273330833094812		9
1842	4750	0.10066006600660071	1.3220050948182605	0.08120855974486332	0.34843434343434343	0.13015369913156838	0.6074421090635276	0.1487784831230149	4.082862631159337	8.934426229508192	0.07265726839796685	0.8266826655954324		9
1927	5000	0.09944994499449944	1.3211155723266164	0.08112331233123306	0.3396969696969697	0.12959587101267014	0.6087117735034203	0.14911013302429332	4.082296495599315	9.055309734513276	0.0737447861044855	0.8268052689010151		9
1993	5250	0.09878987898789882	1.3204028730998194	0.08072152215221516	0.3396969696969697	0.1291475219610666	0.6080762134778342	0.14974071129394695	4.060860992466882	9.122494432071267	0.07487606900076106	0.8263340520113401		9
2073	5500	0.09779977997799782	1.297742314027372	0.08092119767532305	0.37464646464646467	0.12789512249343718	0.6094210765966128	0.14923832000056614	4.0835428634837285	9.224971878515182	0.07504159793512144	0.8271586220868807		9
2150	5750	0.09878987898789882	1.3027962720602102	0.0799348879332377	0.6952525252525252	0.12854253169152557	0.6092659463456729	0.1505258254518099	4.0475841571832225	9.122494432071267	0.07546608825993534	0.8257440327521659		9
2224	6000	0.09746974697469746	1.3023093336597458	0.08233661699503281	0.6952525252525252	0.12573810013502243	0.6091595466557468	0.15246775134373952	3.9953337101587647	9.259593679458241	0.07823213131870707	0.8242981217065954		9
2308	6250	0.09658965896589655	1.3016492316218353	0.08247046926914908	0.3571717171717172	0.12610721731038266	0.6132007263463221	0.1512019954339941	4.055506837633035	9.353075170842828	0.07736859722463027	0.8260417438094732		9
2390	6500	0.09669966996699675	1.2963324710087307	0.08151710726628214	0.7214646464646465	0.12630431792316266	0.6124762676492131	0.15193895574305363	4.031068034224096	9.34129692832764	0.07802025592327336	0.8252800741097299		9
2482	6750	0.09669966996699675	1.2967345916538775	0.08229340711848958	0.7127272727272727	0.1266440762881546	0.6101565020537347	0.15102613742405135	4.040072218364008	9.34129692832764	0.07742002740194197	0.8258803026310614		9
2562	7000	0.09669966996699675	1.2951190127978476	0.08349827760553828	0.7127272727272727	0.12664222518914664	0.6103710942924564	0.15168707503099196	4.023883341199297	9.34129692832764	0.07799630156176078	0.8253040284712425		9
2651	7250	0.09724972497249729	1.2954556363935705	0.08277289951217338	0.7127272727272727	0.1260261861501508	0.608919489089299	0.1514052144525632	4.021786774590117	9.282805429864249	0.07746384614332157	0.8252864288841811		9
2724	7500	0.09757975797579754	1.297239905357393	0.0822565423208987	0.7214646464646465	0.12651902251136624	0.6097137814042249	0.150967999662606	4.0386955034633605	9.248027057497186	0.07674085556950602	0.8256793864546964		9
2817	7750	0.09691969196919692	1.3011464903393672	0.08591285239635069	0.7039898989898989	0.12485965993341377	0.6106718367312222	0.15485656905495565	3.9434674322049994	9.317820658342793	0.08066179177248892	0.8224185162583142		9
2900	8000	0.09713971397139709	1.3072771136000572	0.08633161093887162	0.6865151515151515	0.12482115584055484	0.6093957832898209	0.15370621567899018	3.964678855684807	9.294450736126846	0.07957870576815851	0.8232815802604443		9
2990	8250	0.09713971397139709	1.3072846590670166	0.08535106288406613	0.6865151515151515	0.12208757719930048	0.6109563095762557	0.1522533993404924	4.01275972965268	9.294450736126846	0.07811542651612624	0.8247448595124767		9
3075	8500	0.097029702970297	1.3075195881611863	0.08407791890300136	0.6865151515151515	0.12305577946056612	0.6108160859657562	0.15085612639521356	4.048997548601622	9.306122448979595	0.07695129786909967	0.8260189991606033		9
3151	8750	0.09735973597359737	1.310529763897468	0.08192864842039754	0.669040404040404	0.12310623399836391	0.6123734505242704	0.1496639421023126	4.0916565601729395	9.271186440677965	0.07547218275417991	0.8271680812722227		9
3231	9000	0.09724972497249729	1.306162709722602	0.08085616895022829	0.669040404040404	0.12266972476321425	0.6135194694801197	0.14859909090537687	4.1286892520142615	9.282805429864249	0.07448327051145179	0.828267004516051		9
3310	9250	0.09735973597359737	1.3077161031366848	0.07975773132868835	0.669040404040404	0.12275943720536632	0.6125269239438326	0.1474895063962798	4.153020366737647	9.271186440677965	0.07349450740277053	0.8291457566236322		9
3386	9500	0.09713971397139709	1.3078282609758616	0.07908187485415206	0.3396969696969697	0.1215938888818135	0.6133606470179559	0.14785556346685527	4.148377190794398	9.294450736126846	0.07391123850996992	0.828949047518633		9
3465	9750	0.09779977997799782	1.3100257899913832	0.08128263937504857	0.3444444444444444	0.12129389538614017	0.612045412560553	0.14951904831292112	4.093427690093593	9.224971878515182	0.07503821160043281	0.8271620084215694		9
3550	10000	0.09746974697469746	1.3101641196659124	0.08168597970908198	0.3134848484848485	0.12115013584252078	0.6093772132736474	0.1501338104636308	4.0588939386259435	9.259593679458241	0.07610446315546487	0.8264257898698377		9
3630	10250	0.09746974697469746	1.3101022528072386	0.08313310775521991	0.3444444444444444	0.12122395886741424	0.6089110910743039	0.14922637034216885	4.080452333445491	9.259593679458241	0.0753309038058658	0.8271993492194367		9
3717	10500	0.09856985698569853	1.3112072395755492	0.08198727650542825	0.3444444444444444	0.1206570484501168	0.6079642133237394	0.14880067480436862	4.085762474686642	9.14508928571429	0.07420646800978287	0.8272236750045187		9
3795	10750	0.09823982398239828	1.3100830347872723	0.08263266326632658	0.3396969696969697	0.11993774387325869	0.606952761261044	0.14867798847255786	4.08233099934004	9.179171332586781	0.07444495662304117	0.8273152193945607		9
3877	11000	0.09845984598459845	1.3155464762176308	0.084071140447378	0.3357070707070706	0.12041632720899113	0.6050532072610276	0.14979176174028636	4.039295621010773	9.156424581005588	0.07546984235016799	0.8260703116652336		9
3960	11250	0.09669966996699675	1.3026332170493526	0.08491811403362554	0.3357070707070706	0.11987724885049654	0.6074425162624773	0.14926222164630315	4.0696333577420125	9.34129692832764	0.07608912322806131	0.8272112068049419		9
4047	11500	0.09658965896589655	1.30358073570785	0.08373715149292701	0.3396969696969697	0.11940257521304697	0.6076809396351475	0.14904216438441528	4.077241780170297	9.353075170842828	0.07595053783555104	0.8274598031985524		9
4135	11750	0.09647964796479647	1.3041513339466322	0.08413346890244573	0.36590909090909096	0.11900685904918178	0.6070033913002789	0.14895006492440266	4.075214009529665	9.364880273660207	0.07601594159007422	0.8275044104451293		9
4223	12000	0.09647964796479647	1.3079001439871933	0.08385543554355429	0.6777777777777778	0.12016730149430081	0.6062423538314143	0.14870191737841554	4.076896683777474	9.364880273660207	0.07586515985905132	0.8276551921761521		9
4301	12250	0.09658965896589655	1.3086283209536844	0.08331292018090691	0.34843434343434343	0.12031326933826576	0.6061440965693989	0.14852955934207523	4.080966100312743	9.353075170842828	0.07563588828703957	0.8277744527470638		9
4372	12500	0.09636963696369638	1.2985372012953096	0.08279272927292726	0.6777777777777778	0.12112987562690064	0.6064668051684684	0.1482830331007464	4.089927164872754	9.376712328767121	0.07554806518833362	0.8280822978479699		9
4443	12750	0.09680968096809683	1.2997241347225177	0.08336963696369631	0.3571717171717172	0.12080327021798992	0.6063409965969667	0.14756180511597247	4.109064646643678	9.329545454545451	0.07457671540118846	0.8286136036307147		9
4528	13000	0.0961496149614961	1.2995239174730364	0.08104192641486366	0.3396969696969697	0.12147340079720272	0.6063498973848852	0.1470102793344074	4.124540815309984	9.400457665903895	0.07457498841552276	0.829275396622981		9
4611	13250	0.0962596259625963	1.2917616098092461	0.08236251958529182	0.3396969696969697	0.12042439918774298	0.6056773589139224	0.1461408316230784	4.144477297597877	9.388571428571424	0.07377109381011074	0.829969280227293		9
4686	13500	0.09658965896589655	1.2917930230276349	0.08222670600393366	0.34843434343434343	0.12076697981695203	0.6059717374158332	0.14583714878556944	4.155126059868458	9.353075170842828	0.07322018485984542	0.830190156174258		9
4767	13750	0.09658965896589655	1.291797419082985	0.0808435176851018	0.6777777777777778	0.1204775709742205	0.6053611191170024	0.14520015453138924	4.169149275844166	9.353075170842828	0.07270369707668214	0.8307066439574213		9
4841	14000	0.0962596259625963	1.2921446635816145	0.08193307664099739	0.6777777777777778	0.12040454331186178	0.6063841796401449	0.14530023620190913	4.173318609045575	9.388571428571424	0.0729433754910403	0.8307969985463635		9
4919	14250	0.09559955995599556	1.2945008339170083	0.08174009067573419	0.3396969696969697	0.12039544499660777	0.60560081273929	0.14542827050970997	4.16425782013859	9.460299194476415	0.0736302206369508	0.8307702194070535		9
5004	14500	0.09482948294829485	1.2896423518130322	0.08153043082085981	0.669040404040404	0.1203138650313883	0.6071842040386874	0.1444373236768777	4.203790187895103	9.545243619489556	0.0731614428308032	0.8320090742209021		9
5062	14750	0.09493949394939494	1.2903571228365427	0.08164519785311859	0.669040404040404	0.12020943574344212	0.6074539286421774	0.14520793048399847	4.1833385175138025	9.533024333719583	0.07375059446354856	0.8313099115870565		9
5143	15000	0.09482948294829485	1.2912438539050908	0.08196447978131141	0.669040404040404	0.12001797429950531	0.6085443305524649	0.14551815845268085	4.181913357227851	9.545243619489556	0.0740108025096186	0.8311597145420866		9
5216	15250	0.09482948294829485	1.2878351931006085	0.08202773610694396	0.6777777777777778	0.12043082390418487	0.6083362675959041	0.14563012327348807	4.17726946816814	9.545243619489556	0.07413188026695164	0.8310386367847535		9
5295	15500	0.09482948294829485	1.2880298250262512	0.08160547721438806	0.6777777777777778	0.12004148587236971	0.6087397293474621	0.14549680244241642	4.1838701547299255	9.545243619489556	0.07397294211206709	0.8311975749396381		9
5379	15750	0.09482948294829485	1.2876994830382666	0.08361505039392825	0.3833838383838384	0.12052779239906553	0.6079046644243743	0.14501491308276174	4.192014817658346	9.545243619489556	0.07361593884611141	0.8315545782055936		9
500	500	0.13300330033003305	1.4284465964562174	0.06020230356368966	0.28884135472370764	0.18970213885484039	0.5717363319410478	0.1512584271377873	3.779864320684959	6.518610421836226	0.05509773805898513	0.811898961610982	GPCalibration	9
750	1295	0.13322332233223322	1.4159377202187078	0.0512591459451755	0.3127272727272727	0.11787329757891148	0.6454703279792311	0.14057633753516777	4.591600117749225	6.506193228736581	0.03585658924716589	0.8309200884206009	GPCalibration	9
855	1545	0.12761276127612764	1.3925046025910208	0.0561229261597012	0.33636363636363636	0.11942116202345207	0.6422151320999719	0.1405815649466242	4.568274171252876	6.836206896551722	0.0406867169186757	0.8317005218051967	GPCalibration	9
954	1795	0.12277227722772277	1.3904238937771405	0.05903628644437938	0.7302020202020202	0.10278822912034898	0.6617919810629685	0.13672002287082538	4.840490567268534	7.145161290322581	0.038684885754201176	0.838542837018076	GPCalibration	9
1052	2045	0.11661166116611665	1.405458118044248	0.05951539962520598	0.330959595959596	0.08761489325330729	0.6757923116939419	0.13423641883585577	5.0343440144980365	7.575471698113205	0.03977762297649538	0.8436107158573879	GPCalibration	9
1141	2295	0.10968096809680972	1.294633305907021	0.06505034879380693	0.7039898989898989	0.08239886512450334	0.6765616637873628	0.1383679310582781	4.889584303334037	8.117352056168503	0.0489856641648673	0.8413333677383229	GPCalibration	9
1234	2545	0.11012101210121017	1.3044195772160292	0.06620747412002957	0.7127272727272727	0.08013365648734064	0.6796738751774392	0.14289440771116788	4.756476380456136	8.080919080919077	0.05231235587711992	0.8375666320216699	GPCalibration	9
1329	2795	0.10913091309130918	1.293253448188034	0.06249213444144901	0.3134848484848485	0.08088387403211379	0.6781387994309258	0.1406626481708841	4.821029663874154	8.163306451612899	0.05130609855361283	0.8395629883550779	GPCalibration	9
1425	3045	0.10748074807480745	1.2998243227937094	0.06598599111597926	0.7039898989898989	0.08009719737628121	0.6807535814179158	0.14153435128397898	4.80981171879631	8.303991811668375	0.05315422914429241	0.8393650227809002	GPCalibration	9
1516	3295	0.10627062706270629	1.3001361243763094	0.06114862368907877	0.7127272727272727	0.07892388699174603	0.6852347951302529	0.13792265830734812	4.968253973203368	8.409937888198757	0.05044519955919381	0.8432841733780999	GPCalibration	9
1611	3545	0.10781078107810782	1.2999803061580333	0.0649929219035458	0.7214646464646465	0.08004056110164462	0.6800834654064092	0.13801647733474992	4.927552699065861	8.275510204081632	0.04981648350787028	0.8423727354140219	GPCalibration	9
1699	3795	0.10638063806380638	1.3007633017984206	0.06376490096011414	0.7214646464646465	0.0774985407678238	0.6858195886396132	0.13779306766115917	4.977170479476382	8.40020682523268	0.05017662776645655	0.8434427341697371	GPCalibration	9
1788	4045	0.10693069306930691	1.3108251290622834	0.06555643104051773	0.7214646464646465	0.07387718444819134	0.6898539664937714	0.1386711723771203	4.974746767249457	8.351851851851853	0.05007640505231209	0.842992901878381	GPCalibration	9
1877	4295	0.10407040704070403	1.3173831882072728	0.06426232328556274	0.7476767676767677	0.07480402069013116	0.6899386126875755	0.13769425467901367	5.01065650339535	8.608879492600426	0.05156216529190773	0.8443674276673883	GPCalibration	9
1959	4545	0.10418041804180422	1.2922851385559528	0.06686877656019564	0.7127272727272727	0.07618385894632772	0.6863657459820114	0.14024505034724144	4.8940461305593015	8.598732840549099	0.0541283920277912	0.8416911899304045	GPCalibration	9
2249	4931	0.10605060506050601	1.2832901843944684	0.051494708882742726	0.4445454545454546	0.08717395657024933	0.6828856689913755	0.1253815666316149	5.44645985320769	8.429460580912867	0.03966433724321419	0.8542850576962797	GPCalibration	9
2318	5181	0.10605060506050601	1.2819848060977552	0.05094664412240677	0.669040404040404	0.08705917973578926	0.6818432194666922	0.12548870675977133	5.433502639978395	8.429460580912867	0.039870667498791076	0.854078727440703	GPCalibration	9
2388	5431	0.10495049504950493	1.2663698792657017	0.05445440520632756	0.36590909090909096	0.08831825641926672	0.6790615399656753	0.1259417551046978	5.391869752816756	8.528301886792454	0.04145626077057944	0.8535932441799157	GPCalibration	9
2464	5681	0.10484048404840485	1.2770592758087325	0.054851421551071186	0.7389393939393939	0.09001720783418866	0.6756865732431382	0.12731266351388434	5.307300582627821	8.538300104931794	0.043125834841778454	0.8520336811098167	GPCalibration	9
2532	5931	0.10385038503850386	1.2763875080705425	0.05888651738744656	0.7039898989898989	0.08985519664923676	0.6719635504248549	0.1285255329840989	5.228249475596337	8.629237288135593	0.04539443345296003	0.8507551815085361	GPCalibration	9
2603	6181	0.10363036303630369	1.2699991978421254	0.06028357065921966	0.7127272727272727	0.08879423861561572	0.6707903384549087	0.12761710726717573	5.256272868264912	8.649681528662414	0.04487785381610819	0.8514917831475881	GPCalibration	9
2678	6431	0.10319031903190323	1.2667689469688406	0.06003970816151199	0.7214646464646465	0.08930756665796792	0.6710865789946471	0.12960321897467467	5.178008573427346	8.690831556503195	0.0469797832766302	0.8498298976914666	GPCalibration	9
2751	6681	0.10308030803080304	1.263968858821683	0.05934608147157979	0.7039898989898989	0.08870148813577103	0.6719498844353365	0.13015251287727916	5.162788405544795	8.701173959445041	0.04747155069004917	0.8494481412791478	GPCalibration	9
2815	6931	0.10374037403740377	1.2640266189830411	0.06151041947163141	0.7127272727272727	0.08758107732757933	0.6712834504389322	0.12944650630793011	5.185798130712534	8.639448568398725	0.04637848109205647	0.8498811448705399	GPCalibration	9
2894	7181	0.10297029702970295	1.2635859148043378	0.06189150298249774	0.6428282828282827	0.08573187595690697	0.6726865100292903	0.13033810809162025	5.161088494214064	8.711538461538463	0.04765042464154631	0.8493792783287507	GPCalibration	9
2974	7431	0.10242024202420241	1.2625694626468125	0.05982921433905838	0.41827561327561325	0.08574038694666537	0.6738745387899737	0.12907534935315065	5.220784155665931	8.763694951664878	0.046837027476225604	0.8507427304995719	GPCalibration	9
3051	7681	0.10319031903190323	1.2652589624414758	0.06175209801552142	0.7127272727272727	0.08530379921006065	0.6752041190203012	0.12889707843203943	5.238319807041246	8.690831556503195	0.04592161933299699	0.8508880616350999	GPCalibration	9
3138	7931	0.10198019801980196	1.2659536340464486	0.059045747645695215	0.7214646464646465	0.08434605995723535	0.6790857818050744	0.12902100333903177	5.263373902159351	8.805825242718448	0.046610113368890274	0.8514096886113078	GPCalibration	9
3209	8181	0.10132013201320134	1.2723777071149973	0.058479050174761175	0.7039898989898989	0.0834431977941233	0.6819649023400662	0.12905108430629153	5.284456973034661	8.869706840390878	0.04687883747446582	0.8518010305123328	GPCalibration	9
3282	8431	0.10099009900990097	1.2721154133702337	0.059928631629601645	0.7039898989898989	0.08283923182818326	0.6840074189549953	0.12804384878332675	5.341977966567211	8.901960784313728	0.046034710853318006	0.852975190136781	GPCalibration	9
3344	8681	0.10110011001100105	1.272975881654454	0.05701149495950557	0.7039898989898989	0.08333327475413062	0.6829291461553546	0.12731361844144315	5.364148427447785	8.891186071817197	0.045397985805089275	0.8535019041839097	GPCalibration	9
3420	8931	0.10132013201320134	1.2724229953911175	0.05507779655863263	0.7302020202020202	0.08372463212207139	0.6810688398957189	0.12616447986760215	5.39826138553765	8.869706840390878	0.0443754933437277	0.854304374643071	GPCalibration	9
3493	9181	0.1016501650165017	1.2741618186653618	0.05947249150027765	0.7127272727272727	0.08279213104194914	0.6811445145577635	0.12602821030270475	5.4046987807073945	8.837662337662332	0.04397896962381884	0.8543708653596795	GPCalibration	9
3749	6247	0.10187018701870187	1.2500356272066375	0.037111393966787025	0.6603030303030303	0.09613038573338113	0.687702678212695	0.09908751285172585	6.940356644552887	8.816414686825054	0.018937048943513113	0.8791927640377851	GPCalibration	9
3755	6497	0.10198019801980196	1.249800485923683	0.03634287918587773	0.4008585858585859	0.09598731030900352	0.68778792666688	0.09881475272915244	6.96037694444352	8.805825242718448	0.018596855721438252	0.8794229462587597	GPCalibration	9
3760	6747	0.10198019801980196	1.2498228597314807	0.038139103404746036	0.7214646464646465	0.09593948216619018	0.687948078476855	0.09870518366436823	6.96972593472007	8.805825242718448	0.0184821282182831	0.879537673761915	GPCalibration	9
3765	6997	0.1025302530253025	1.2496429313532946	0.036780467276607276	0.6515656565656566	0.09586328234203952	0.6865247773943307	0.09821756190974514	6.989837296360477	8.753218884120175	0.017757731301230442	0.879712015673467	GPCalibration	9
3768	7247	0.10187018701870187	1.2499620105056273	0.0340351176286667	0.6865151515151515	0.09586238192153759	0.6886205557414133	0.09855981269591281	6.9868289813619935	8.816414686825054	0.018369601345751746	0.8797602116355465	GPCalibration	9
3771	7497	0.10209020902090205	1.2496601250900474	0.03547878285657708	0.4445454545454546	0.09573065987985062	0.6880960048394978	0.09824731395596077	7.003713151363466	8.79525862068966	0.017969360177942595	0.8799404308011554	GPCalibration	9
3777	7747	0.10198019801980196	1.249932693090905	0.03655767664665984	0.6865151515151515	0.09552215207104098	0.6882390315552618	0.09838750475162901	6.995187379664353	8.805825242718448	0.018167174811421355	0.8798526271687768	GPCalibration	9
3781	7997	0.1016501650165017	1.2499528554580033	0.039780843940835246	0.6777777777777778	0.09534948056206127	0.6896378565629775	0.09835715115696471	7.011568029887413	8.837662337662332	0.01825732859005305	0.8800925063934453	GPCalibration	9
3782	8247	0.1016501650165017	1.249946305106476	0.036627607983674516	0.7127272727272727	0.0952935437195735	0.6897872914639164	0.09831203242165112	7.016305883144426	8.837662337662332	0.018201606099289766	0.8801482288842086	GPCalibration	9
3784	8497	0.10132013201320134	1.2498444631450345	0.03527002805289452	0.7127272727272727	0.0953469534658927	0.6903108671765129	0.09852742136480193	7.0062816788902635	8.869706840390878	0.018602221832728097	0.8800776461540706	GPCalibration	9
3789	8747	0.10176017601760179	1.249942850384008	0.03681438048838118	0.634090909090909	0.09520866093784351	0.6897722480064107	0.09808135566924149	7.032654099241051	8.827027027027023	0.017909234283105244	0.880330589699293	GPCalibration	9
3790	8997	0.10198019801980196	1.2499277069243766	0.03587559293580637	0.6865151515151515	0.09526868235690848	0.689012059156343	0.0979448410572305	7.034694749810701	8.805825242718448	0.017690820540400748	0.8803289814397973	GPCalibration	9
3802	9247	0.10143014301430142	1.2498051822205036	0.034875587937190644	0.634090909090909	0.09532133504180794	0.6897027518738474	0.09814706656179617	7.027237553142672	8.859002169197398	0.01823534680407743	0.8803345101816211	GPCalibration	9
3858	9497	0.10176017601760179	1.2493586738169709	0.03711493893732323	0.7214646464646465	0.09457491149340859	0.6883161207193413	0.09877015491795073	6.968867481185302	8.827027027027023	0.01867611696806125	0.879563707014337	GPCalibration	9
3923	9747	0.10176017601760179	1.2540310892721023	0.03690629767618647	0.7127272727272727	0.09487519203474053	0.6879001285147084	0.10043170031190103	6.8494322646969374	8.827027027027023	0.020210914650227327	0.8780289093321709	GPCalibration	9
3994	9997	0.10154015401540151	1.255911538953085	0.03805541513042129	0.7039898989898989	0.09561792523367862	0.6862303090924291	0.10140563204389577	6.767181420410441	8.84832069339112	0.021428957272847632	0.8770308887117508	GPCalibration	9
4054	10247	0.10055005500550052	1.245716202066365	0.041620333709563584	0.6952525252525252	0.0962381453786326	0.6831936681355089	0.10172751810414797	6.715917982350259	8.945295404814008	0.022803649652767766	0.8766462953417318	GPCalibration	9
4124	10497	0.10055005500550052	1.2464015587460602	0.03930218213272534	0.7214646464646465	0.09499257924433391	0.6845215592030109	0.10121404444316331	6.7631084497112814	8.945295404814008	0.02220828627676033	0.8772416587177392	GPCalibration	9
4187	10747	0.10022002200220026	1.2467289930150827	0.040797758492665294	0.6952525252525252	0.09473706545825938	0.6837797010841807	0.10239436267269714	6.677903775522074	8.978046103183312	0.023603980705423647	0.8761759972923762	GPCalibration	9
4248	10997	0.09944994499449944	1.2478274952217587	0.04046548463771022	0.7039898989898989	0.0948725604331668	0.6849778138874268	0.1026407849800265	6.673544186365302	9.055309734513276	0.02431215864601355	0.8762378963594871	GPCalibration	9
4309	11247	0.0988998899889989	1.2355589399075257	0.04015098524102977	0.6952525252525252	0.09622980345445975	0.679723229460048	0.10232816946477401	6.642581734974157	9.11123470522803	0.024983372145366417	0.8761167378656347	GPCalibration	9
4384	11497	0.09911991199119907	1.2363281640814567	0.04113767047914726	0.7039898989898989	0.09592497395072572	0.6788763791112922	0.1018121406214923	6.667931495863107	9.088790233074366	0.024430363253039225	0.8764497247557618	GPCalibration	9
4450	11747	0.0988998899889989	1.2375945921595994	0.04347690609581986	0.6952525252525252	0.09634183759778558	0.6787128325693996	0.10253142325800362	6.619559262934734	9.11123470522803	0.025266452302136116	0.8758336577088651	GPCalibration	9
4517	11997	0.0988998899889989	1.2381408309186812	0.04348563662694275	0.6952525252525252	0.09611121630711958	0.678725686364524	0.10246231534479003	6.624149416110532	9.11123470522803	0.02520290791501298	0.8758972020959881	GPCalibration	9
4576	12247	0.09834983498349836	1.2381014288183527	0.04025164005329391	0.36590909090909096	0.0961954015877177	0.6796787441996389	0.10254061053781915	6.628385969566263	9.167785234899327	0.025609466078491586	0.8760406989380101	GPCalibration	9
4632	12497	0.09845984598459845	1.2401479102003092	0.04211695905972696	0.7214646464646465	0.09693111747819418	0.6791317796335006	0.10267932025928479	6.614104747855399	9.156424581005588	0.025702319774791635	0.8758378342406099	GPCalibration	9
4694	12747	0.098019801980198	1.2400497126680479	0.044337285382376176	0.7214646464646465	0.09634218560466042	0.6817348839063763	0.1025214637682422	6.649679577805204	9.202020202020204	0.02564881186746279	0.8763313861523392	GPCalibration	9
4760	12997	0.09823982398239828	1.2402141959972117	0.04401195303868455	0.7302020202020202	0.0968187622006184	0.6805341417252667	0.10264238713064158	6.630147259329557	9.179171332586781	0.025703262788691478	0.8760569132289103	GPCalibration	9
4830	13247	0.09768976897689774	1.2368681611722026	0.0434707122379742	0.7039898989898989	0.09614686599047935	0.6809187603977123	0.10273310721189681	6.628036266763084	9.23648648648648	0.02617833730679965	0.8761318937163025	GPCalibration	9
4896	13497	0.09636963696369638	1.2348791303365636	0.04340604785154229	0.4270707070707071	0.09495180011170835	0.6823362610312486	0.10195167540387318	6.69274201064602	9.376712328767121	0.026370131694613913	0.8772602313416897	GPCalibration	9
4958	13747	0.09669966996699675	1.2360195051689005	0.04191472386105215	0.4445454545454546	0.0947807244530823	0.6840834814512488	0.10183050653350822	6.717863877325849	9.34129692832764	0.02583288327293598	0.8774674467600673	GPCalibration	9
5018	13997	0.097029702970297	1.2383609259706272	0.04301482113837135	0.6865151515151515	0.09494425417223747	0.6817931416621383	0.101403945016731	6.723536658752742	9.306122448979595	0.025410564329078345	0.8775597327006245	GPCalibration	9
5088	14247	0.09669966996699675	1.2443787663710082	0.04454663775128738	0.6428282828282827	0.09419273111816502	0.6832490574011145	0.10185638383860196	6.707964995927667	9.34129692832764	0.025936946781428022	0.8773633832515754	GPCalibration	9
5158	14497	0.09680968096809683	1.2438022704973892	0.04398684780989031	0.4270707070707071	0.09416385220632773	0.6823220872905519	0.10135765051792249	6.731826199640458	9.329545454545451	0.02548986511952231	0.8777004539123808	GPCalibration	9
5216	14747	0.09636963696369638	1.2437241770220655	0.040878966300385865	0.41833333333333333	0.09452087299914963	0.6824372206528344	0.10182031236401227	6.7023681700473485	9.376712328767121	0.026241698621134638	0.877388664415169	GPCalibration	9
5282	14997	0.09603960396039601	1.2411996649628982	0.03881607134082769	0.4532828282828283	0.09485283696077577	0.6821038495463149	0.10217633366064621	6.675751860619275	9.41237113402062	0.02685437547146284	0.877106020568141	GPCalibration	9
5339	15247	0.09658965896589655	1.2421425806909425	0.04052527161093733	0.6865151515151515	0.09537395955122262	0.6805234374067312	0.10296481612254946	6.60928133544926	9.353075170842828	0.027287952910370353	0.8761223881237332	GPCalibration	9
5403	15497	0.09647964796479647	1.2410963974268923	0.04086929074001183	0.4270707070707071	0.09525746438517989	0.6797029137413746	0.10321685575454462	6.585192978148314	9.364880273660207	0.027681032008898737	0.8758393200263048	GPCalibration	9
5469	15747	0.09680968096809683	1.2422570047110726	0.043455186786931395	0.6603030303030303	0.09605167779592641	0.6792284963503553	0.10380472883448512	6.543329036901331	9.329545454545451	0.027999532116920786	0.8751907869149824	GPCalibration	9
5536	15997	0.09647964796479647	1.2414116244557822	0.04142539500693782	0.634090909090909	0.09516244708262662	0.6804097482189064	0.10302983830657014	6.604006755735315	9.364880273660207	0.027443862796906457	0.8760764892382971	GPCalibration	9

